Robust and Scalable Content-and-Structure Indexing (Extended Version)

Frequent queries on semi-structured hierarchical data are Content-and-Structure (CAS) queries that filter data items based on their location in the hierarchical structure and their value for some attribute. We propose the Robust and Scalable Content-and-Structure (RSCAS) index to efficiently answer CAS queries on big semi-structured data. To get an index that is robust against queries with varying selectivities we introduce a novel dynamic interleaving that merges the path and value dimensions of composite keys in a balanced manner. We store interleaved keys in our trie-based RSCAS index, which efficiently supports a wide range of CAS queries, including queries with wildcards and descendant axes. We implement RSCAS as a log-structured merge (LSM) tree to scale it to data-intensive applications with a high insertion rate. We illustrate RSCAS's robustness and scalability by indexing data from the Software Heritage (SWH) archive, which is the world's largest, publicly-available source code archive.

==> experiments/01_indexing/data.csv <==
nr_keys	rcas	lucene	lucene_sorted
100000000	0.133127778	0.202798333	0.056039167
#200000000	0.309830556	0.408995556	0.126161111
#300000000	0.436568611	0.638562222	0.200784444
#400000000	0.675442222	0.878721944	0.277085
#500000000	0.797263611	1.114655278	0.350135278
#600000000	0.961352778	1.354320556	0.416724167
#700000000	1.080665556	1.593958889	0.504074722
#800000000	1.447119167	1.838081111	0.580678056
#900000000	1.568242778	2.0605475	0.664253611
1000000000	1.726918889	2.306848889	0.729231667
#1100000000	1.846459167	2.509007778	0.788990278
#1200000000	2.081126389	2.714688889	0.859683889
#1300000000	2.200838889	2.944668333	0.943628611
#1400000000	2.367801389	3.185961944	1.021439722
#1500000000	2.489039722	3.424259444	1.091289167
#1600000000	3.173578056	3.669766389	1.168896389
#1700000000	3.293459167	3.914456944	1.238266944
#1800000000	3.451354444	4.164047778	1.312929444
#1900000000	3.564600278	4.388708611	1.375828056
2000000000	3.802813611	4.639155	1.479321111
#2100000000	3.918748333	4.8433775	1.544974444
#2200000000	4.082016944	5.040963333	1.634985833
#2300000000	4.198104722	5.2692625	1.700412222
#2400000000	4.562981389	5.473554167	1.769541667
#2500000000	4.675200833	5.679695	1.870427778
#2600000000	4.830218611	5.908785833	1.944339444
#2700000000	4.938239444	6.152940556	2.028261944
#2800000000	5.163915833	6.389099167	2.1071975
#2900000000	5.273683333	6.633951111	2.180531944
3000000000	5.430060833	6.877496667	2.269041389
#3100000000	5.539841111	7.125672778	2.363364722
#3200000000	7.356391944	7.349339167	2.455530833
#3300000000	7.463263889	7.602448333	2.540471389
#3400000000	7.619578611	7.807335556	2.641613611
#3500000000	7.730438889	8.015378611	2.737124722
#3600000000	7.962475556	8.246130278	2.819468056
#3700000000	8.073926389	8.489519722	2.912359167
#3800000000	8.237705556	8.727405556	2.992365278
#3900000000	8.350975278	8.974972778	3.084974167
4000000000	8.733381667	9.220098889	3.183321389
#4100000000	8.846146667	9.471774722	3.264417222
#4200000000	9.0119325	9.700009167	3.369095833
#4300000000	9.122563889	9.951815	3.452392778
#4400000000	9.351701111	10.15770639	3.561881667
#4500000000	9.458154167	10.36614361	3.665878611
#4600000000	9.613585833	10.60015167	3.752427778
#4700000000	9.720389444	10.84561139	3.857072222
#4800000000	10.49689944	11.08611444	3.942254444
#4900000000	10.59616639	11.33681444	4.042365278
5000000000	10.73978194	11.58144417	4.1444075
#5100000000	10.83883583	11.83819667	4.224278889
#5200000000	11.05343056	12.07083944	4.350921111
#5300000000	11.15262278	12.32440083	4.436078611
#5400000000	11.300875	12.53166778	4.5484075
#5500000000	11.40096389	12.74216167	4.624498333
#5600000000	11.77712028	12.97380278	4.729713333
#5700000000	11.88212306	13.22101028	4.839909167
#5800000000	12.02740222	13.46034556	4.9076225
#5900000000	12.13115917	13.71205167	5.008141944
6000000000	12.35478944	13.96010167	5.107888056
#6100000000	12.45903722	14.21480306	5.208699167
#6200000000	12.61425167	14.44778694	5.342754722
#6300000000	12.71884861	14.70532167	5.445887778
#6400000000	16.28069833	14.91140056	5.586679444
#6500000000	16.38918139	15.11188806	5.737075556
#6600000000	16.54297306	15.34290306	5.880043889
#6700000000	16.64846806	15.54761722	6.050699722
#6800000000	16.87400417	15.75486667	6.239869722
6891972832	16.97059139	15.98529889	6.4092975


==> experiments/01_indexing/data1.csv <==
nr_keys	rcas	lucene	lucene_sorted
100000000	0.133127778	0.202798333	0.056039167
400000000	0.675442222	0.878721944	0.277085
700000000	1.080665556	1.593958889	0.504074722
1000000000	1.726918889	2.306848889	0.729231667
1300000000	2.200838889	2.944668333	0.943628611
1600000000	3.173578056	3.669766389	1.168896389
1900000000	3.564600278	4.388708611	1.375828056
2200000000	4.082016944	5.040963333	1.634985833
2500000000	4.675200833	5.679695	1.870427778
2800000000	5.163915833	6.389099167	2.1071975
3100000000	5.539841111	7.125672778	2.363364722
3400000000	7.619578611	7.807335556	2.641613611
3700000000	8.073926389	8.489519722	2.912359167
4000000000	8.733381667	9.220098889	3.183321389
4300000000	9.122563889	9.951815	3.452392778
4600000000	9.613585833	10.60015167	3.752427778
4900000000	10.59616639	11.33681444	4.042365278
5200000000	11.05343056	12.07083944	4.350921111
5500000000	11.40096389	12.74216167	4.624498333
5800000000	12.02740222	13.46034556	4.9076225
6100000000	12.45903722	14.21480306	5.208699167
6400000000	16.28069833	14.91140056	5.586679444
6700000000	16.64846806	15.54761722	6.050699722
6891972832	16.97059139	15.98529889	6.4092975


==> experiments/02_threshold/cachewarm.csv <==
threshold	avg_query_s
1	0.433069
10	0.393360
100	0.423512
250	0.443307
500	0.465425
750	0.478920
1000	0.493845
10000	0.564625


==> experiments/02_threshold/data.csv <==
threshold	dataset_size_b	nr_input_keys	runtime_ms	runtime_m	runtime_h	disk_overhead_b	disk_overhead_gb	disk_io_gb	partitions_created	index_bytes_written_b	index_bytes_written_gb	nr_matches	read_nodes	query_mus	query_ms	query_s	avg_query_s
10000	1.00E+11	1252512990	1216670	20	0.333333333	3.87E+11	387.418538	469.613843	3946144	82195305285	82.195305	244779	54994	40483709	40483	40.483	6.747166667
1000	1.00E+11	1252512990	1322247	22	0.366666667	3.87E+11	387.418538	462.827321	21503747	75408782585	75.408783	244779	252228	39027934	39027	39.027	6.5045
#750	1.00E+11	1252512990	1422121	23	0.383333333	3.87E+11	387.418538	461.673966	25650325	74255427954	74.255428	244779	307153	39066596	39066	39.066	6.511
#500	1.00E+11	1252512990	1519579	25	0.416666667	3.87E+11	387.418538	460.001815	33566568	72583276725	72.583277	244779	393244	42689451	42689	42.689	7.114833333
#250	1.00E+11	1252512990	1706602	28	0.466666667	3.87E+11	387.418538	457.149959	53579914	69731421490	69.731421	244779	631011	40777595	40777	40.777	6.796166667
100	1.00E+11	1252512990	2059414	34	0.566666667	3.87E+11	387.418538	452.878389	105545476	65459851003	65.459851	244779	1228017	36034650	36034	36.034	6.005666667
10	1.00E+11	1252512990	8342127	139	2.316666667	3.87E+11	387.418538	446.838568	537033406	59420029958	59.42003	244779	6392495	36112841	36112	36.112	6.018666667
1	1.00E+11	1252512990	46661803	777	12.95	3.87E+11	387.418538	455.749493	1808743776	68330954871	68.330955	244779	22379604	54967327	54967	54.967	9.161166667


==> experiments/03_structure/amazon_depth.csv <==
value;count;percent;cumulative_count;cumulative_percent
0;1;0.000161724;1;0.000161724
1;2;0.000323447;3;0.000485171
2;32;0.00517515;35;0.00566033
3;4636;0.749751;4671;0.755411
4;6021;0.973738;10692;1.72915
5;248562;40.1983;259254;41.9275
6;135133;21.8542;394387;63.7817
7;65442;10.5835;459829;74.3652
8;43578;7.04759;503407;81.4128
9;38680;6.25547;542087;87.6683
10;28487;4.60702;570574;92.2753
11;16482;2.66553;587056;94.9408
12;12023;1.9444;599079;96.8852
13;7849;1.26937;606928;98.1546
14;4942;0.799238;611870;98.9538
15;3140;0.507812;615010;99.4616
16;1690;0.273313;616700;99.7349
17;965;0.156063;617665;99.891
18;381;0.0616167;618046;99.9526
19;148;0.0239351;618194;99.9766
20;39;0.00630722;618233;99.9829
21;71;0.0114824;618304;99.9943
22;35;0.00566033;618339;100


==> experiments/03_structure/amazon_fanout.csv <==
value;count;percent;cumulative_count;cumulative_percent
2;7710;21.0708;7710;21.0708
3;3024;8.26433;10734;29.3351
4;1878;5.13241;12612;34.4675
5;1429;3.90533;14041;38.3728
6;1441;3.93813;15482;42.311
7;1298;3.54732;16780;45.8583
8;1636;4.47104;18416;50.3293
9;1351;3.69216;19767;54.0215
10;1222;3.33962;20989;57.3611
11;1020;2.78757;22009;60.1487
12;902;2.46509;22911;62.6138
13;860;2.3503;23771;64.9641
14;870;2.37763;24641;67.3417
15;959;2.62086;25600;69.9626
16;1140;3.11552;26740;73.0781
17;698;1.90757;27438;74.9857
18;506;1.38285;27944;76.3685
19;368;1.00571;28312;77.3742
20;437;1.19428;28749;78.5685
21;515;1.40745;29264;79.976
22;595;1.62608;29859;81.602
23;636;1.73813;30495;83.3402
24;691;1.88844;31186;85.2286
25;630;1.72173;31816;86.9503
26;568;1.55229;32384;88.5026
27;521;1.42385;32905;89.9265
28;417;1.13962;33322;91.0661
29;354;0.967451;33676;92.0336
30;248;0.677762;33924;92.7113
31;212;0.579377;34136;93.2907
32;157;0.429067;34293;93.7198
33;118;0.322484;34411;94.0423
34;84;0.229565;34495;94.2718
35;79;0.2159;34574;94.4877
36;66;0.180372;34640;94.6681
37;55;0.15031;34695;94.8184
38;43;0.117515;34738;94.9359
39;30;0.0819874;34768;95.0179
40;36;0.0983848;34804;95.1163
41;23;0.062857;34827;95.1791
42;23;0.062857;34850;95.242
43;25;0.0683228;34875;95.3103
44;11;0.030062;34886;95.3404
45;23;0.062857;34909;95.4032
46;18;0.0491924;34927;95.4524
47;16;0.0437266;34943;95.4962
48;15;0.0409937;34958;95.5372
49;13;0.0355279;34971;95.5727
50;21;0.0573912;34992;95.6301
51;12;0.0327949;35004;95.6629
52;11;0.030062;35015;95.6929
53;11;0.030062;35026;95.723
54;13;0.0355279;35039;95.7585
55;3;0.00819874;35042;95.7667
56;14;0.0382608;35056;95.805
57;6;0.0163975;35062;95.8214
58;11;0.030062;35073;95.8514
59;15;0.0409937;35088;95.8924
60;13;0.0355279;35101;95.928
61;4;0.0109316;35105;95.9389
62;6;0.0163975;35111;95.9553
63;16;0.0437266;35127;95.999
64;11;0.030062;35138;96.0291
65;6;0.0163975;35144;96.0455
66;12;0.0327949;35156;96.0783
67;12;0.0327949;35168;96.1111
68;16;0.0437266;35184;96.1548
69;10;0.0273291;35194;96.1821
70;11;0.030062;35205;96.2122
71;10;0.0273291;35215;96.2395
72;13;0.0355279;35228;96.275
73;16;0.0437266;35244;96.3188
74;11;0.030062;35255;96.3488
75;9;0.0245962;35264;96.3734
76;13;0.0355279;35277;96.409
77;9;0.0245962;35286;96.4335
78;11;0.030062;35297;96.4636
79;11;0.030062;35308;96.4937
80;9;0.0245962;35317;96.5183
81;10;0.0273291;35327;96.5456
82;12;0.0327949;35339;96.5784
83;4;0.0109316;35343;96.5893
84;9;0.0245962;35352;96.6139
85;15;0.0409937;35367;96.6549
86;12;0.0327949;35379;96.6877
87;7;0.0191304;35386;96.7068
88;13;0.0355279;35399;96.7424
89;13;0.0355279;35412;96.7779
90;9;0.0245962;35421;96.8025
91;4;0.0109316;35425;96.8134
92;9;0.0245962;35434;96.838
93;17;0.0464595;35451;96.8845
94;8;0.0218633;35459;96.9063
95;8;0.0218633;35467;96.9282
96;14;0.0382608;35481;96.9665
97;12;0.0327949;35493;96.9993
98;6;0.0163975;35499;97.0157
99;6;0.0163975;35505;97.0321
100;8;0.0218633;35513;97.0539
101;6;0.0163975;35519;97.0703
102;9;0.0245962;35528;97.0949
103;8;0.0218633;35536;97.1168
104;11;0.030062;35547;97.1468
105;7;0.0191304;35554;97.166
106;5;0.0136646;35559;97.1796
107;10;0.0273291;35569;97.207
108;7;0.0191304;35576;97.2261
109;7;0.0191304;35583;97.2452
110;2;0.00546582;35585;97.2507
111;6;0.0163975;35591;97.2671
112;14;0.0382608;35605;97.3053
113;5;0.0136646;35610;97.319
114;5;0.0136646;35615;97.3327
115;8;0.0218633;35623;97.3545
116;10;0.0273291;35633;97.3819
117;11;0.030062;35644;97.4119
118;6;0.0163975;35650;97.4283
119;5;0.0136646;35655;97.442
120;5;0.0136646;35660;97.4557
121;7;0.0191304;35667;97.4748
122;7;0.0191304;35674;97.4939
123;5;0.0136646;35679;97.5076
124;7;0.0191304;35686;97.5267
125;5;0.0136646;35691;97.5404
126;10;0.0273291;35701;97.5677
127;10;0.0273291;35711;97.595
128;9;0.0245962;35720;97.6196
129;7;0.0191304;35727;97.6388
130;6;0.0163975;35733;97.6552
131;7;0.0191304;35740;97.6743
132;3;0.00819874;35743;97.6825
133;3;0.00819874;35746;97.6907
134;6;0.0163975;35752;97.7071
135;4;0.0109316;35756;97.718
136;9;0.0245962;35765;97.7426
137;14;0.0382608;35779;97.7809
138;6;0.0163975;35785;97.7973
139;2;0.00546582;35787;97.8027
140;6;0.0163975;35793;97.8191
141;2;0.00546582;35795;97.8246
142;7;0.0191304;35802;97.8437
143;7;0.0191304;35809;97.8629
144;7;0.0191304;35816;97.882
145;5;0.0136646;35821;97.8957
146;7;0.0191304;35828;97.9148
147;7;0.0191304;35835;97.9339
148;4;0.0109316;35839;97.9448
149;8;0.0218633;35847;97.9667
150;2;0.00546582;35849;97.9722
151;3;0.00819874;35852;97.9804
152;5;0.0136646;35857;97.994
153;2;0.00546582;35859;97.9995
154;2;0.00546582;35861;98.005
155;6;0.0163975;35867;98.0214
156;5;0.0136646;35872;98.035
157;6;0.0163975;35878;98.0514
158;5;0.0136646;35883;98.0651
159;4;0.0109316;35887;98.076
160;6;0.0163975;35893;98.0924
161;4;0.0109316;35897;98.1034
162;5;0.0136646;35902;98.117
163;4;0.0109316;35906;98.128
164;6;0.0163975;35912;98.1444
165;1;0.00273291;35913;98.1471
166;4;0.0109316;35917;98.158
167;3;0.00819874;35920;98.1662
168;7;0.0191304;35927;98.1853
169;4;0.0109316;35931;98.1963
170;6;0.0163975;35937;98.2127
171;5;0.0136646;35942;98.2263
172;3;0.00819874;35945;98.2345
173;1;0.00273291;35946;98.2373
174;3;0.00819874;35949;98.2455
175;7;0.0191304;35956;98.2646
176;4;0.0109316;35960;98.2755
177;3;0.00819874;35963;98.2837
178;5;0.0136646;35968;98.2974
179;6;0.0163975;35974;98.3138
180;3;0.00819874;35977;98.322
181;5;0.0136646;35982;98.3357
182;9;0.0245962;35991;98.3603
183;1;0.00273291;35992;98.363
184;5;0.0136646;35997;98.3766
185;5;0.0136646;36002;98.3903
186;1;0.00273291;36003;98.393
187;6;0.0163975;36009;98.4094
188;10;0.0273291;36019;98.4368
189;3;0.00819874;36022;98.445
190;5;0.0136646;36027;98.4586
191;6;0.0163975;36033;98.475
192;5;0.0136646;36038;98.4887
193;3;0.00819874;36041;98.4969
194;2;0.00546582;36043;98.5024
195;8;0.0218633;36051;98.5242
196;3;0.00819874;36054;98.5324
197;7;0.0191304;36061;98.5516
198;10;0.0273291;36071;98.5789
199;4;0.0109316;36075;98.5898
200;2;0.00546582;36077;98.5953
201;3;0.00819874;36080;98.6035
202;4;0.0109316;36084;98.6144
203;9;0.0245962;36093;98.639
204;6;0.0163975;36099;98.6554
205;1;0.00273291;36100;98.6581
206;6;0.0163975;36106;98.6745
207;8;0.0218633;36114;98.6964
208;4;0.0109316;36118;98.7073
209;2;0.00546582;36120;98.7128
210;8;0.0218633;36128;98.7347
211;8;0.0218633;36136;98.7565
212;7;0.0191304;36143;98.7757
213;5;0.0136646;36148;98.7893
214;17;0.0464595;36165;98.8358
215;24;0.0655899;36189;98.9014
216;19;0.0519253;36208;98.9533
217;1;0.00273291;36209;98.956
218;2;0.00546582;36211;98.9615
219;8;0.0218633;36219;98.9834
220;4;0.0109316;36223;98.9943
221;2;0.00546582;36225;98.9998
222;1;0.00273291;36226;99.0025
223;3;0.00819874;36229;99.0107
224;6;0.0163975;36235;99.0271
225;20;0.0546582;36255;99.0817
226;2;0.00546582;36257;99.0872
227;4;0.0109316;36261;99.0981
228;3;0.00819874;36264;99.1063
229;24;0.0655899;36288;99.1719
230;5;0.0136646;36293;99.1856
231;6;0.0163975;36299;99.202
232;7;0.0191304;36306;99.2211
233;5;0.0136646;36311;99.2348
234;1;0.00273291;36312;99.2375
235;10;0.0273291;36322;99.2648
236;11;0.030062;36333;99.2949
237;17;0.0464595;36350;99.3414
238;3;0.00819874;36353;99.3496
239;6;0.0163975;36359;99.366
240;2;0.00546582;36361;99.3714
241;7;0.0191304;36368;99.3906
242;8;0.0218633;36376;99.4124
243;2;0.00546582;36378;99.4179
244;5;0.0136646;36383;99.4316
245;4;0.0109316;36387;99.4425
246;5;0.0136646;36392;99.4562
247;6;0.0163975;36398;99.4725
248;6;0.0163975;36404;99.4889
249;8;0.0218633;36412;99.5108
250;5;0.0136646;36417;99.5245
251;7;0.0191304;36424;99.5436
252;9;0.0245962;36433;99.5682
253;7;0.0191304;36440;99.5873
254;6;0.0163975;36446;99.6037
255;15;0.0409937;36461;99.6447
256;130;0.355279;36591;100


==> experiments/03_structure/serverfarm_depth.csv <==
value;count;percent;cumulative_count;cumulative_percent
0;1;6.84673e-05;1;6.84673e-05
1;24;0.00164322;25;0.00171168
2;17;0.00116394;42;0.00287563
3;898;0.0614836;940;0.0643593
4;967;0.0662079;1907;0.130567
5;26533;1.81664;28440;1.94721
6;17272;1.18257;45712;3.12978
7;291742;19.9748;337454;23.1046
8;285993;19.5812;623447;42.6857
9;163666;11.2058;787113;53.8915
10;133694;9.15367;920807;63.0452
11;117180;8.023;1037987;71.0682
12;93293;6.38752;1131280;77.4557
13;54196;3.71065;1185476;81.1664
14;33028;2.26134;1218504;83.4277
15;26121;1.78843;1244625;85.2161
16;19516;1.33621;1264141;86.5523
17;23333;1.59755;1287474;88.1499
18;45712;3.12978;1333186;91.2797
19;40556;2.77676;1373742;94.0564
20;32583;2.23087;1406325;96.2873
21;28613;1.95906;1434938;98.2463
22;13887;0.950806;1448825;99.1972
23;4938;0.338092;1453763;99.5352
24;3321;0.22738;1457084;99.7626
25;2148;0.147068;1459232;99.9097
26;989;0.0677142;1460221;99.9774
27;312;0.0213618;1460533;99.9988
28;18;0.00123241;1460551;100


==> experiments/03_structure/serverfarm_fanout.csv <==
value;count;percent;cumulative_count;cumulative_percent
2;75735;40.2136;75735;40.2136
3;16996;9.02449;92731;49.238
4;14191;7.5351;106922;56.7731
5;21143;11.2265;128065;67.9996
6;6277;3.33294;134342;71.3325
7;5162;2.7409;139504;74.0734
8;3438;1.8255;142942;75.8989
9;3280;1.74161;146222;77.6405
10;3636;1.93063;149858;79.5712
11;2492;1.3232;152350;80.8944
12;2545;1.35134;154895;82.2457
13;2518;1.337;157413;83.5827
14;3013;1.59983;160426;85.1825
15;2610;1.38585;163036;86.5684
16;3349;1.77824;166385;88.3466
17;3043;1.61576;169428;89.9624
18;2850;1.51329;172278;91.4757
19;2159;1.14638;174437;92.6221
20;2432;1.29134;176869;93.9134
21;2044;1.08532;178913;94.9987
22;1700;0.902661;180613;95.9014
23;1316;0.698766;181929;96.6002
24;1141;0.605845;183070;97.206
25;709;0.376463;183779;97.5825
26;696;0.36956;184475;97.952
27;437;0.232037;184912;98.1841
28;308;0.163541;185220;98.3476
29;224;0.118939;185444;98.4665
30;284;0.150798;185728;98.6173
31;78;0.0414162;185806;98.6588
32;76;0.0403543;185882;98.6991
33;41;0.0217701;185923;98.7209
34;59;0.0313277;185982;98.7522
35;49;0.0260179;186031;98.7782
36;44;0.023363;186075;98.8016
37;37;0.0196462;186112;98.8212
38;18;0.00955759;186130;98.8308
39;22;0.0116815;186152;98.8425
40;27;0.0143364;186179;98.8568
41;24;0.0127435;186203;98.8695
42;29;0.0153983;186232;98.8849
43;22;0.0116815;186254;98.8966
44;31;0.0164603;186285;98.9131
45;26;0.0138054;186311;98.9269
46;35;0.0185842;186346;98.9455
47;24;0.0127435;186370;98.9582
48;37;0.0196462;186407;98.9779
49;25;0.0132744;186432;98.9911
50;24;0.0127435;186456;99.0039
51;33;0.0175222;186489;99.0214
52;20;0.0106195;186509;99.032
53;19;0.0100886;186528;99.0421
54;22;0.0116815;186550;99.0538
55;26;0.0138054;186576;99.0676
56;21;0.0111505;186597;99.0788
57;23;0.0122125;186620;99.091
58;17;0.00902661;186637;99.1
59;17;0.00902661;186654;99.109
60;18;0.00955759;186672;99.1186
61;27;0.0143364;186699;99.1329
62;19;0.0100886;186718;99.143
63;15;0.00796466;186733;99.151
64;13;0.0069027;186746;99.1579
65;16;0.00849564;186762;99.1664
66;13;0.0069027;186775;99.1733
67;12;0.00637173;186787;99.1796
68;20;0.0106195;186807;99.1903
69;14;0.00743368;186821;99.1977
70;16;0.00849564;186837;99.2062
71;17;0.00902661;186854;99.2152
72;20;0.0106195;186874;99.2258
73;13;0.0069027;186887;99.2327
74;16;0.00849564;186903;99.2412
75;19;0.0100886;186922;99.2513
76;15;0.00796466;186937;99.2593
77;10;0.00530977;186947;99.2646
78;20;0.0106195;186967;99.2752
79;20;0.0106195;186987;99.2858
80;19;0.0100886;187006;99.2959
81;12;0.00637173;187018;99.3023
82;21;0.0111505;187039;99.3134
83;14;0.00743368;187053;99.3209
84;13;0.0069027;187066;99.3278
85;13;0.0069027;187079;99.3347
86;11;0.00584075;187090;99.3405
87;16;0.00849564;187106;99.349
88;8;0.00424782;187114;99.3533
89;16;0.00849564;187130;99.3618
90;14;0.00743368;187144;99.3692
91;10;0.00530977;187154;99.3745
92;9;0.00477879;187163;99.3793
93;8;0.00424782;187171;99.3835
94;8;0.00424782;187179;99.3878
95;18;0.00955759;187197;99.3973
96;8;0.00424782;187205;99.4016
97;13;0.0069027;187218;99.4085
98;6;0.00318586;187224;99.4117
99;14;0.00743368;187238;99.4191
100;7;0.00371684;187245;99.4228
101;10;0.00530977;187255;99.4281
102;6;0.00318586;187261;99.4313
103;6;0.00318586;187267;99.4345
104;10;0.00530977;187277;99.4398
105;8;0.00424782;187285;99.4441
106;10;0.00530977;187295;99.4494
107;5;0.00265489;187300;99.452
108;6;0.00318586;187306;99.4552
109;8;0.00424782;187314;99.4595
110;12;0.00637173;187326;99.4658
112;7;0.00371684;187333;99.4696
113;5;0.00265489;187338;99.4722
114;9;0.00477879;187347;99.477
115;6;0.00318586;187353;99.4802
116;7;0.00371684;187360;99.4839
117;5;0.00265489;187365;99.4865
118;8;0.00424782;187373;99.4908
119;4;0.00212391;187377;99.4929
120;7;0.00371684;187384;99.4966
121;6;0.00318586;187390;99.4998
122;9;0.00477879;187399;99.5046
123;6;0.00318586;187405;99.5078
124;3;0.00159293;187408;99.5094
125;4;0.00212391;187412;99.5115
126;6;0.00318586;187418;99.5147
127;2;0.00106195;187420;99.5157
128;5;0.00265489;187425;99.5184
129;5;0.00265489;187430;99.5211
130;11;0.00584075;187441;99.5269
131;4;0.00212391;187445;99.529
132;3;0.00159293;187448;99.5306
133;4;0.00212391;187452;99.5327
134;10;0.00530977;187462;99.538
135;4;0.00212391;187466;99.5402
136;5;0.00265489;187471;99.5428
137;6;0.00318586;187477;99.546
138;11;0.00584075;187488;99.5519
139;8;0.00424782;187496;99.5561
140;2;0.00106195;187498;99.5572
142;2;0.00106195;187500;99.5582
143;8;0.00424782;187508;99.5625
144;10;0.00530977;187518;99.5678
145;3;0.00159293;187521;99.5694
146;5;0.00265489;187526;99.572
147;2;0.00106195;187528;99.5731
148;5;0.00265489;187533;99.5757
149;5;0.00265489;187538;99.5784
150;6;0.00318586;187544;99.5816
151;4;0.00212391;187548;99.5837
152;5;0.00265489;187553;99.5864
153;5;0.00265489;187558;99.589
154;2;0.00106195;187560;99.5901
155;7;0.00371684;187567;99.5938
156;4;0.00212391;187571;99.5959
157;6;0.00318586;187577;99.5991
158;3;0.00159293;187580;99.6007
159;4;0.00212391;187584;99.6028
160;3;0.00159293;187587;99.6044
161;6;0.00318586;187593;99.6076
162;5;0.00265489;187598;99.6103
164;4;0.00212391;187602;99.6124
165;3;0.00159293;187605;99.614
166;3;0.00159293;187608;99.6156
167;4;0.00212391;187612;99.6177
168;6;0.00318586;187618;99.6209
170;6;0.00318586;187624;99.6241
171;4;0.00212391;187628;99.6262
172;5;0.00265489;187633;99.6288
173;3;0.00159293;187636;99.6304
174;1;0.000530977;187637;99.631
176;2;0.00106195;187639;99.632
177;5;0.00265489;187644;99.6347
178;5;0.00265489;187649;99.6373
179;4;0.00212391;187653;99.6395
180;3;0.00159293;187656;99.6411
181;7;0.00371684;187663;99.6448
182;6;0.00318586;187669;99.648
183;2;0.00106195;187671;99.649
184;4;0.00212391;187675;99.6511
185;3;0.00159293;187678;99.6527
186;6;0.00318586;187684;99.6559
187;7;0.00371684;187691;99.6596
188;5;0.00265489;187696;99.6623
189;3;0.00159293;187699;99.6639
190;2;0.00106195;187701;99.665
191;3;0.00159293;187704;99.6665
192;7;0.00371684;187711;99.6703
193;4;0.00212391;187715;99.6724
194;2;0.00106195;187717;99.6734
195;4;0.00212391;187721;99.6756
196;3;0.00159293;187724;99.6772
197;4;0.00212391;187728;99.6793
198;2;0.00106195;187730;99.6804
199;3;0.00159293;187733;99.6819
200;5;0.00265489;187738;99.6846
201;2;0.00106195;187740;99.6857
202;3;0.00159293;187743;99.6873
203;8;0.00424782;187751;99.6915
204;5;0.00265489;187756;99.6942
205;3;0.00159293;187759;99.6958
206;7;0.00371684;187766;99.6995
207;4;0.00212391;187770;99.7016
208;4;0.00212391;187774;99.7037
209;3;0.00159293;187777;99.7053
210;3;0.00159293;187780;99.7069
211;3;0.00159293;187783;99.7085
212;4;0.00212391;187787;99.7106
213;3;0.00159293;187790;99.7122
214;2;0.00106195;187792;99.7133
215;3;0.00159293;187795;99.7149
216;4;0.00212391;187799;99.717
217;4;0.00212391;187803;99.7191
218;5;0.00265489;187808;99.7218
219;3;0.00159293;187811;99.7234
220;6;0.00318586;187817;99.7265
221;6;0.00318586;187823;99.7297
222;3;0.00159293;187826;99.7313
223;3;0.00159293;187829;99.7329
224;1;0.000530977;187830;99.7334
225;6;0.00318586;187836;99.7366
226;5;0.00265489;187841;99.7393
227;5;0.00265489;187846;99.7419
228;8;0.00424782;187854;99.7462
229;6;0.00318586;187860;99.7494
230;5;0.00265489;187865;99.752
231;7;0.00371684;187872;99.7558
232;7;0.00371684;187879;99.7595
233;6;0.00318586;187885;99.7627
234;3;0.00159293;187888;99.7642
235;4;0.00212391;187892;99.7664
236;3;0.00159293;187895;99.768
237;6;0.00318586;187901;99.7711
238;4;0.00212391;187905;99.7733
239;3;0.00159293;187908;99.7749
240;7;0.00371684;187915;99.7786
241;4;0.00212391;187919;99.7807
242;7;0.00371684;187926;99.7844
243;2;0.00106195;187928;99.7855
244;5;0.00265489;187933;99.7881
245;8;0.00424782;187941;99.7924
246;15;0.00796466;187956;99.8004
247;8;0.00424782;187964;99.8046
248;8;0.00424782;187972;99.8088
249;5;0.00265489;187977;99.8115
250;14;0.00743368;187991;99.8189
251;11;0.00584075;188002;99.8248
252;8;0.00424782;188010;99.829
253;12;0.00637173;188022;99.8354
254;13;0.0069027;188035;99.8423
255;29;0.0153983;188064;99.8577
256;268;0.142302;188332;100


==> experiments/03_structure/swh_depth.csv <==
value;count;percent;cumulative_count;cumulative_percent
0;1;1.97918e-07;1;1.97918e-07
1;104;2.05835e-05;105;2.07814e-05
2;6969;0.00137929;7074;0.00140007
3;684918;0.135558;691992;0.136958
4;5354667;1.05979;6046659;1.19674
5;70339169;13.9214;76385828;15.1181
6;39490411;7.81587;115876239;22.934
7;37456376;7.4133;153332615;30.3473
8;54587705;10.8039;207920320;41.1512
9;61298221;12.132;269218541;53.2832
10;55803002;11.0444;325021543;64.3277
11;45758679;9.05647;370780222;73.3841
12;37433624;7.40879;408213846;80.7929
13;29309933;5.80097;437523779;86.5939
14;21451046;4.24555;458974825;90.8395
15;14890388;2.94708;473865213;93.7865
16;10247318;2.02813;484112531;95.8147
17;7299066;1.44462;491411597;97.2593
18;4859816;0.961846;496271413;98.2211
19;3407401;0.674387;499678814;98.8955
20;2116740;0.418941;501795554;99.3145
21;1190482;0.235618;502986036;99.5501
22;836489;0.165556;503822525;99.7156
23;446340;0.0883388;504268865;99.804
24;275603;0.0545468;504544468;99.8585
25;181713;0.0359643;504726181;99.8945
26;138394;0.0273907;504864575;99.9219
27;102297;0.0202464;504966872;99.9421
28;70875;0.0140275;505037747;99.9562
29;44021;0.00871256;505081768;99.9649
30;35962;0.00711753;505117730;99.972
31;23068;0.00456558;505140798;99.9765
32;21327;0.004221;505162125;99.9808
33;17094;0.00338321;505179219;99.9841
34;22233;0.00440031;505201452;99.9886
35;11292;0.00223489;505212744;99.9908
36;9504;0.00188101;505222248;99.9927
37;8644;0.0017108;505230892;99.9944
38;6224;0.00123184;505237116;99.9956
39;3317;0.000656495;505240433;99.9963
40;2370;0.000469066;505242803;99.9967
41;1578;0.000312315;505244381;99.997
42;1073;0.000212366;505245454;99.9973
43;712;0.000140918;505246166;99.9974
44;554;0.000109647;505246720;99.9975
45;427;8.45111e-05;505247147;99.9976
46;405;8.01569e-05;505247552;99.9977
47;382;7.56047e-05;505247934;99.9977
48;243;4.80941e-05;505248177;99.9978
49;279;5.52192e-05;505248456;99.9979
50;225;4.45316e-05;505248681;99.9979
51;210;4.15628e-05;505248891;99.9979
52;161;3.18648e-05;505249052;99.998
53;193;3.81982e-05;505249245;99.998
54;162;3.20627e-05;505249407;99.998
55;153;3.02815e-05;505249560;99.9981
56;161;3.18648e-05;505249721;99.9981
57;138;2.73127e-05;505249859;99.9981
58;161;3.18648e-05;505250020;99.9982
59;193;3.81982e-05;505250213;99.9982
60;162;3.20627e-05;505250375;99.9982
61;153;3.02815e-05;505250528;99.9983
62;159;3.1469e-05;505250687;99.9983
63;134;2.6521e-05;505250821;99.9983
64;155;3.06773e-05;505250976;99.9984
65;187;3.70107e-05;505251163;99.9984
66;156;3.08752e-05;505251319;99.9984
67;147;2.9094e-05;505251466;99.9984
68;155;3.06773e-05;505251621;99.9985
69;127;2.51356e-05;505251748;99.9985
70;148;2.92919e-05;505251896;99.9985
71;180;3.56253e-05;505252076;99.9986
72;141;2.79065e-05;505252217;99.9986
73;132;2.61252e-05;505252349;99.9986
74;140;2.77085e-05;505252489;99.9987
75;111;2.19689e-05;505252600;99.9987
76;134;2.6521e-05;505252734;99.9987
77;166;3.28544e-05;505252900;99.9987
78;135;2.6719e-05;505253035;99.9988
79;126;2.49377e-05;505253161;99.9988
80;134;2.6521e-05;505253295;99.9988
81;99;1.95939e-05;505253394;99.9988
82;122;2.4146e-05;505253516;99.9989
83;154;3.04794e-05;505253670;99.9989
84;123;2.43439e-05;505253793;99.9989
85;114;2.25627e-05;505253907;99.9989
86;122;2.4146e-05;505254029;99.999
87;99;1.95939e-05;505254128;99.999
88;122;2.4146e-05;505254250;99.999
89;153;3.02815e-05;505254403;99.999
90;111;2.19689e-05;505254514;99.9991
91;108;2.13752e-05;505254622;99.9991
92;123;2.43439e-05;505254745;99.9991
93;92;1.82085e-05;505254837;99.9991
94;129;2.55314e-05;505254966;99.9991
95;147;2.9094e-05;505255113;99.9992
96;92;1.82085e-05;505255205;99.9992
97;104;2.05835e-05;505255309;99.9992
98;116;2.29585e-05;505255425;99.9992
99;88;1.74168e-05;505255513;99.9992
100;115;2.27606e-05;505255628;99.9993
101;124;2.45419e-05;505255752;99.9993
102;86;1.7021e-05;505255838;99.9993
103;105;2.07814e-05;505255943;99.9993
104;109;2.15731e-05;505256052;99.9994
105;95;1.88022e-05;505256147;99.9994
106;109;2.15731e-05;505256256;99.9994
107;105;2.07814e-05;505256361;99.9994
108;82;1.62293e-05;505256443;99.9994
109;96;1.90001e-05;505256539;99.9995
110;103;2.03856e-05;505256642;99.9995
111;80;1.58335e-05;505256722;99.9995
112;96;1.90001e-05;505256818;99.9995
113;103;2.03856e-05;505256921;99.9995
114;80;1.58335e-05;505257001;99.9995
115;96;1.90001e-05;505257097;99.9996
116;103;2.03856e-05;505257200;99.9996
117;80;1.58335e-05;505257280;99.9996
118;96;1.90001e-05;505257376;99.9996
119;103;2.03856e-05;505257479;99.9996
120;80;1.58335e-05;505257559;99.9997
121;68;1.34584e-05;505257627;99.9997
122;75;1.48439e-05;505257702;99.9997
123;52;1.02917e-05;505257754;99.9997
124;68;1.34584e-05;505257822;99.9997
125;75;1.48439e-05;505257897;99.9997
126;52;1.02917e-05;505257949;99.9997
127;68;1.34584e-05;505258017;99.9997
128;75;1.48439e-05;505258092;99.9998
129;49;9.69799e-06;505258141;99.9998
130;64;1.26668e-05;505258205;99.9998
131;61;1.2073e-05;505258266;99.9998
132;44;8.7084e-06;505258310;99.9998
133;59;1.16772e-05;505258369;99.9998
134;45;8.90632e-06;505258414;99.9998
135;42;8.31256e-06;505258456;99.9998
136;39;7.71881e-06;505258495;99.9998
137;42;8.31256e-06;505258537;99.9998
138;31;6.13546e-06;505258568;99.9999
139;28;5.54171e-06;505258596;99.9999
140;31;6.13546e-06;505258627;99.9999
141;20;3.95836e-06;505258647;99.9999
142;17;3.36461e-06;505258664;99.9999
143;20;3.95836e-06;505258684;99.9999
144;20;3.95836e-06;505258704;99.9999
145;17;3.36461e-06;505258721;99.9999
146;20;3.95836e-06;505258741;99.9999
147;20;3.95836e-06;505258761;99.9999
148;17;3.36461e-06;505258778;99.9999
149;20;3.95836e-06;505258798;99.9999
150;20;3.95836e-06;505258818;99.9999
151;17;3.36461e-06;505258835;99.9999
152;20;3.95836e-06;505258855;99.9999
153;20;3.95836e-06;505258875;99.9999
154;17;3.36461e-06;505258892;99.9999
155;20;3.95836e-06;505258912;99.9999
156;17;3.36461e-06;505258929;99.9999
157;8;1.58335e-06;505258937;99.9999
158;11;2.1771e-06;505258948;99.9999
159;11;2.1771e-06;505258959;99.9999
160;8;1.58335e-06;505258967;99.9999
161;11;2.1771e-06;505258978;99.9999
162;11;2.1771e-06;505258989;99.9999
163;8;1.58335e-06;505258997;99.9999
164;11;2.1771e-06;505259008;99.9999
165;9;1.78126e-06;505259017;99.9999
166;4;7.91673e-07;505259021;99.9999
167;7;1.38543e-06;505259028;99.9999
168;7;1.38543e-06;505259035;99.9999
169;4;7.91673e-07;505259039;99.9999
170;7;1.38543e-06;505259046;99.9999
171;7;1.38543e-06;505259053;100
172;4;7.91673e-07;505259057;100
173;7;1.38543e-06;505259064;100
174;7;1.38543e-06;505259071;100
175;4;7.91673e-07;505259075;100
176;7;1.38543e-06;505259082;100
177;7;1.38543e-06;505259089;100
178;4;7.91673e-07;505259093;100
179;7;1.38543e-06;505259100;100
180;7;1.38543e-06;505259107;100
181;4;7.91673e-07;505259111;100
182;7;1.38543e-06;505259118;100
183;7;1.38543e-06;505259125;100
184;4;7.91673e-07;505259129;100
185;7;1.38543e-06;505259136;100
186;7;1.38543e-06;505259143;100
187;4;7.91673e-07;505259147;100
188;7;1.38543e-06;505259154;100
189;7;1.38543e-06;505259161;100
190;4;7.91673e-07;505259165;100
191;7;1.38543e-06;505259172;100
192;7;1.38543e-06;505259179;100
193;4;7.91673e-07;505259183;100
194;7;1.38543e-06;505259190;100
195;7;1.38543e-06;505259197;100
196;4;7.91673e-07;505259201;100
197;7;1.38543e-06;505259208;100
198;7;1.38543e-06;505259215;100
199;4;7.91673e-07;505259219;100
200;7;1.38543e-06;505259226;100
201;7;1.38543e-06;505259233;100
202;4;7.91673e-07;505259237;100
203;7;1.38543e-06;505259244;100
204;7;1.38543e-06;505259251;100
205;4;7.91673e-07;505259255;100
206;7;1.38543e-06;505259262;100
207;7;1.38543e-06;505259269;100
208;4;7.91673e-07;505259273;100
209;7;1.38543e-06;505259280;100
210;7;1.38543e-06;505259287;100
211;2;3.95836e-07;505259289;100
212;5;9.89591e-07;505259294;100
213;2;3.95836e-07;505259296;100
214;2;3.95836e-07;505259298;100
215;5;9.89591e-07;505259303;100


==> experiments/03_structure/swh_fanout.csv <==
value;count;percent;cumulative_count;cumulative_percent
2;20423010;32.2418;20423010;32.2418
3;7793152;12.303;28216162;44.5448
4;5037406;7.95255;33253568;52.4974
5;3365843;5.31365;36619411;57.811
6;2701032;4.26412;39320443;62.0752
7;2362098;3.72904;41682541;65.8042
8;2074100;3.27438;43756641;69.0786
9;1919243;3.02991;45675884;72.1085
10;1951321;3.08055;47627205;75.189
11;1664640;2.62797;49291845;77.817
12;1374681;2.17021;50666526;79.9872
13;1291418;2.03876;51957944;82.026
14;1210747;1.91141;53168691;83.9374
15;1087601;1.71699;54256292;85.6544
16;1392929;2.19902;55649221;87.8534
17;989058;1.56143;56638279;89.4148
18;866155;1.3674;57504434;90.7822
19;827875;1.30697;58332309;92.0892
20;728163;1.14955;59060472;93.2387
21;933003;1.47293;59993475;94.7117
22;590841;0.93276;60584316;95.6444
23;538390;0.849956;61122706;96.4944
24;426919;0.673977;61549625;97.1684
25;320517;0.506;61870142;97.6744
26;217319;0.343081;62087461;98.0174
27;178206;0.281334;62265667;98.2988
28;87153;0.137588;62352820;98.4364
29;69056;0.109019;62421876;98.5454
30;64826;0.102341;62486702;98.6477
31;46337;0.0731522;62533039;98.7209
32;36101;0.0569926;62569140;98.7779
33;32427;0.0511925;62601567;98.8291
34;27286;0.0430764;62628853;98.8721
35;23744;0.0374846;62652597;98.9096
36;24877;0.0392733;62677474;98.9489
37;21596;0.0340936;62699070;98.983
38;19090;0.0301374;62718160;99.0131
39;16399;0.0258891;62734559;99.039
40;14924;0.0235605;62749483;99.0626
41;14794;0.0233553;62764277;99.0859
42;12829;0.0202531;62777106;99.1062
43;12179;0.019227;62789285;99.1254
44;11801;0.0186302;62801086;99.144
45;10895;0.0171999;62811981;99.1612
46;10562;0.0166742;62822543;99.1779
47;11638;0.0183729;62834181;99.1963
48;9856;0.0155597;62844037;99.2118
49;9508;0.0150103;62853545;99.2269
50;9255;0.0146109;62862800;99.2415
51;8918;0.0140788;62871718;99.2555
52;8895;0.0140425;62880613;99.2696
53;11030;0.0174131;62891643;99.287
54;7861;0.0124102;62899504;99.2994
55;7914;0.0124938;62907418;99.3119
56;7335;0.0115798;62914753;99.3235
57;7315;0.0115482;62922068;99.335
58;7026;0.0110919;62929094;99.3461
59;6870;0.0108457;62935964;99.357
60;6582;0.010391;62942546;99.3674
61;6606;0.0104289;62949152;99.3778
62;6948;0.0109688;62956100;99.3888
63;6601;0.010421;62962701;99.3992
64;6871;0.0108472;62969572;99.41
65;5938;0.00937432;62975510;99.4194
66;5632;0.00889123;62981142;99.4283
67;5596;0.0088344;62986738;99.4371
68;5651;0.00892123;62992389;99.446
69;5404;0.00853129;62997793;99.4546
70;5288;0.00834816;63003081;99.4629
71;5416;0.00855024;63008497;99.4715
72;5068;0.00800085;63013565;99.4795
73;4995;0.0078856;63018560;99.4874
74;4885;0.00771195;63023445;99.4951
75;4773;0.00753513;63028218;99.5026
76;4731;0.00746883;63032949;99.5101
77;4728;0.00746409;63037677;99.5175
78;4668;0.00736937;63042345;99.5249
79;4508;0.00711678;63046853;99.532
80;4509;0.00711836;63051362;99.5391
81;4446;0.0070189;63055808;99.5462
82;4353;0.00687208;63060161;99.553
83;4359;0.00688155;63064520;99.5599
84;4327;0.00683103;63068847;99.5667
85;4158;0.00656423;63073005;99.5733
86;4131;0.00652161;63077136;99.5798
87;4161;0.00656897;63081297;99.5864
88;3973;0.00627217;63085270;99.5927
89;3964;0.00625796;63089234;99.5989
90;4003;0.00631953;63093237;99.6053
91;3804;0.00600537;63097041;99.6113
92;3712;0.00586013;63100753;99.6171
93;3719;0.00587118;63104472;99.623
94;3694;0.00583172;63108166;99.6288
95;3624;0.00572121;63111790;99.6345
96;3502;0.00552861;63115292;99.6401
97;3536;0.00558228;63118828;99.6457
98;3435;0.00542283;63122263;99.6511
99;3414;0.00538968;63125677;99.6565
100;3406;0.00537705;63129083;99.6618
101;3210;0.00506762;63132293;99.6669
102;3239;0.00511341;63135532;99.672
103;3166;0.00499816;63138698;99.677
104;3122;0.0049287;63141820;99.682
105;3106;0.00490344;63144926;99.6869
106;3056;0.00482451;63147982;99.6917
107;2887;0.00455771;63150869;99.6962
108;2898;0.00457507;63153767;99.7008
109;2949;0.00465558;63156716;99.7055
110;2837;0.00447877;63159553;99.7099
111;2681;0.00423249;63162234;99.7142
112;2681;0.00423249;63164915;99.7184
113;2632;0.00415514;63167547;99.7226
114;2606;0.00411409;63170153;99.7267
115;2608;0.00411725;63172761;99.7308
116;2573;0.00406199;63175334;99.7349
117;2466;0.00389307;63177800;99.7388
118;2572;0.00406041;63180372;99.7428
119;2421;0.00382203;63182793;99.7466
120;2406;0.00379835;63185199;99.7504
121;2251;0.00355365;63187450;99.754
122;2241;0.00353787;63189691;99.7575
123;2370;0.00374152;63192061;99.7613
124;2830;0.00446772;63194891;99.7657
125;2084;0.00329001;63196975;99.769
126;2071;0.00326949;63199046;99.7723
127;1954;0.00308478;63201000;99.7754
128;2023;0.00319371;63203023;99.7786
129;1963;0.00309899;63204986;99.7817
130;1853;0.00292533;63206839;99.7846
131;1862;0.00293954;63208701;99.7875
132;1899;0.00299795;63210600;99.7905
133;1873;0.0029569;63212473;99.7935
134;1736;0.00274062;63214209;99.7962
135;1643;0.0025938;63215852;99.7988
136;1666;0.00263011;63217518;99.8015
137;1620;0.00255749;63219138;99.804
138;1602;0.00252908;63220740;99.8065
139;1575;0.00248645;63222315;99.809
140;1581;0.00249592;63223896;99.8115
141;1486;0.00234595;63225382;99.8139
142;1491;0.00235384;63226873;99.8162
143;1497;0.00236331;63228370;99.8186
144;1369;0.00216124;63229739;99.8207
145;1427;0.0022528;63231166;99.823
146;1365;0.00215492;63232531;99.8252
147;1364;0.00215335;63233895;99.8273
148;1300;0.00205231;63235195;99.8294
149;1309;0.00206652;63236504;99.8314
150;1278;0.00201758;63237782;99.8334
151;1254;0.00197969;63239036;99.8354
152;1169;0.0018455;63240205;99.8373
153;1210;0.00191023;63241415;99.8392
154;1236;0.00195127;63242651;99.8411
155;1230;0.0019418;63243881;99.8431
156;1184;0.00186918;63245065;99.8449
157;1171;0.00184866;63246236;99.8468
158;1192;0.00188181;63247428;99.8487
159;1193;0.00188339;63248621;99.8506
160;1035;0.00163395;63249656;99.8522
161;1101;0.00173815;63250757;99.8539
162;1094;0.0017271;63251851;99.8557
163;1101;0.00173815;63252952;99.8574
164;1113;0.00175709;63254065;99.8592
165;1079;0.00170342;63255144;99.8609
166;1027;0.00162132;63256171;99.8625
167;1077;0.00170026;63257248;99.8642
168;1112;0.00175551;63258360;99.8659
169;1073;0.00169394;63259433;99.8676
170;1000;0.0015787;63260433;99.8692
171;1041;0.00164343;63261474;99.8708
172;1002;0.00158186;63262476;99.8724
173;983;0.00155186;63263459;99.874
174;966;0.00152502;63264425;99.8755
175;963;0.00152029;63265388;99.877
176;976;0.00154081;63266364;99.8786
177;1021;0.00161185;63267385;99.8802
178;993;0.00156765;63268378;99.8817
179;972;0.0015345;63269350;99.8833
180;971;0.00153292;63270321;99.8848
181;997;0.00157396;63271318;99.8864
182;980;0.00154713;63272298;99.8879
183;967;0.0015266;63273265;99.8895
184;1009;0.00159291;63274274;99.8911
185;956;0.00150924;63275230;99.8926
186;910;0.00143662;63276140;99.894
187;970;0.00153134;63277110;99.8955
188;955;0.00150766;63278065;99.897
189;912;0.00143977;63278977;99.8985
190;981;0.0015487;63279958;99.9
191;924;0.00145872;63280882;99.9015
192;967;0.0015266;63281849;99.903
193;997;0.00157396;63282846;99.9046
194;1002;0.00158186;63283848;99.9062
195;897;0.00141609;63284745;99.9076
196;956;0.00150924;63285701;99.9091
197;955;0.00150766;63286656;99.9106
198;916;0.00144609;63287572;99.912
199;885;0.00139715;63288457;99.9134
200;884;0.00139557;63289341;99.9148
201;905;0.00142872;63290246;99.9163
202;849;0.00134032;63291095;99.9176
203;835;0.00131821;63291930;99.9189
204;852;0.00134505;63292782;99.9203
205;795;0.00125507;63293577;99.9215
206;811;0.00128033;63294388;99.9228
207;825;0.00130243;63295213;99.9241
208;830;0.00131032;63296043;99.9254
209;774;0.00122191;63296817;99.9266
210;795;0.00125507;63297612;99.9279
211;745;0.00117613;63298357;99.9291
212;752;0.00118718;63299109;99.9303
213;758;0.00119665;63299867;99.9315
214;748;0.00118087;63300615;99.9326
215;777;0.00122665;63301392;99.9339
216;759;0.00119823;63302151;99.9351
217;786;0.00124086;63302937;99.9363
218;777;0.00122665;63303714;99.9375
219;758;0.00119665;63304472;99.9387
220;684;0.00107983;63305156;99.9398
221;626;0.000988266;63305782;99.9408
222;654;0.00103247;63306436;99.9418
223;629;0.000993002;63307065;99.9428
224;639;0.00100879;63307704;99.9438
225;645;0.00101826;63308349;99.9448
226;613;0.000967743;63308962;99.9458
227;576;0.000909331;63309538;99.9467
228;637;0.00100563;63310175;99.9477
229;625;0.000986687;63310800;99.9487
230;610;0.000963007;63311410;99.9497
231;584;0.00092196;63311994;99.9506
232;575;0.000907752;63312569;99.9515
233;594;0.000937747;63313163;99.9524
234;578;0.000912488;63313741;99.9534
235;666;0.00105141;63314407;99.9544
236;666;0.00105141;63315073;99.9555
237;618;0.000975636;63315691;99.9564
238;644;0.00101668;63316335;99.9575
239;695;0.0010972;63317030;99.9586
240;717;0.00113193;63317747;99.9597
241;708;0.00111772;63318455;99.9608
242;740;0.00116824;63319195;99.962
243;779;0.00122981;63319974;99.9632
244;865;0.00136557;63320839;99.9646
245;861;0.00135926;63321700;99.9659
246;916;0.00144609;63322616;99.9674
247;1014;0.0016008;63323630;99.969
248;1046;0.00165132;63324676;99.9706
249;1172;0.00185024;63325848;99.9725
250;1360;0.00214703;63327208;99.9746
251;1371;0.0021644;63328579;99.9768
252;1635;0.00258117;63330214;99.9794
253;1811;0.00285902;63332025;99.9822
254;2192;0.00346051;63334217;99.9857
255;2743;0.00433037;63336960;99.99
256;6323;0.00998212;63343283;100


==> experiments/03_structure/xmark_depth.csv <==
value;count;percent;cumulative_count;cumulative_percent
0;1;8.00179e-05;1;8.00179e-05
1;8;0.000640143;9;0.000720161
2;16;0.00128029;25;0.00200045
3;3908;0.31271;3933;0.31471
4;309502;24.7657;313435;25.0804
5;856627;68.5455;1170062;93.6259
6;79659;6.37414;1249721;100


==> experiments/03_structure/xmark_fanout.csv <==
value;count;percent;cumulative_count;cumulative_percent
2;8;0.0208866;8;0.0208866
3;26553;69.3254;26561;69.3462
4;1954;5.10156;28515;74.4478
8;1;0.00261083;28516;74.4504
21;1;0.00261083;28517;74.453
22;1;0.00261083;28518;74.4556
23;1;0.00261083;28519;74.4583
24;2;0.00522166;28521;74.4635
56;1;0.00261083;28522;74.4661
58;1;0.00261083;28523;74.4687
59;1;0.00261083;28524;74.4713
61;1;0.00261083;28525;74.4739
62;1;0.00261083;28526;74.4765
64;5;0.0130541;28531;74.4896
65;1;0.00261083;28532;74.4922
66;2;0.00522166;28534;74.4974
67;8;0.0208866;28542;74.5183
68;3;0.00783249;28545;74.5261
69;3;0.00783249;28548;74.534
70;6;0.015665;28554;74.5496
71;9;0.0234975;28563;74.5731
72;13;0.0339408;28576;74.6071
73;14;0.0365516;28590;74.6436
74;12;0.03133;28602;74.675
75;21;0.0548274;28623;74.7298
76;26;0.0678816;28649;74.7977
77;16;0.0417733;28665;74.8394
78;26;0.0678816;28691;74.9073
79;33;0.0861574;28724;74.9935
80;41;0.107044;28765;75.1005
81;41;0.107044;28806;75.2076
82;51;0.133152;28857;75.3407
83;38;0.0992115;28895;75.4399
84;60;0.15665;28955;75.5966
85;51;0.133152;29006;75.7297
86;62;0.161871;29068;75.8916
87;75;0.195812;29143;76.0874
88;69;0.180147;29212;76.2676
89;85;0.221921;29297;76.4895
90;98;0.255861;29395;76.7453
91;110;0.287191;29505;77.0325
92;84;0.21931;29589;77.2518
93;109;0.28458;29698;77.5364
94;109;0.28458;29807;77.821
95;111;0.289802;29918;78.1108
96;137;0.357684;30055;78.4685
97;119;0.310689;30174;78.7792
98;139;0.362905;30313;79.1421
99;153;0.399457;30466;79.5415
100;148;0.386403;30614;79.9279
101;167;0.436009;30781;80.3639
102;166;0.433398;30947;80.7973
103;160;0.417733;31107;81.2151
104;155;0.404679;31262;81.6198
105;184;0.480393;31446;82.1002
106;171;0.446452;31617;82.5466
107;170;0.443841;31787;82.9904
108;193;0.50389;31980;83.4943
109;210;0.548274;32190;84.0426
110;181;0.47256;32371;84.5152
111;231;0.603102;32602;85.1183
112;208;0.543053;32810;85.6613
113;193;0.50389;33003;86.1652
114;214;0.558718;33217;86.7239
115;238;0.621377;33455;87.3453
116;199;0.519555;33654;87.8649
117;213;0.556107;33867;88.421
118;187;0.488225;34054;88.9092
119;205;0.53522;34259;89.4444
120;209;0.545663;34468;89.9901
121;175;0.456895;34643;90.447
122;143;0.373349;34786;90.8203
123;174;0.454284;34960;91.2746
124;154;0.402068;35114;91.6767
125;158;0.412511;35272;92.0892
126;139;0.362905;35411;92.4521
127;104;0.271526;35515;92.7236
128;126;0.328965;35641;93.0526
129;99;0.258472;35740;93.3111
130;88;0.229753;35828;93.5408
131;81;0.211477;35909;93.7523
132;77;0.201034;35986;93.9533
133;77;0.201034;36063;94.1544
134;52;0.135763;36115;94.2901
135;72;0.18798;36187;94.4781
136;57;0.148817;36244;94.6269
137;54;0.140985;36298;94.7679
138;67;0.174926;36365;94.9428
139;51;0.133152;36416;95.076
140;49;0.127931;36465;95.2039
141;60;0.15665;36525;95.3606
142;58;0.151428;36583;95.512
143;36;0.0939899;36619;95.606
144;53;0.138374;36672;95.7443
145;59;0.154039;36731;95.8984
146;46;0.120098;36777;96.0185
147;57;0.148817;36834;96.1673
148;65;0.169704;36899;96.337
149;47;0.122709;36946;96.4597
150;65;0.169704;37011;96.6294
151;72;0.18798;37083;96.8174
152;67;0.174926;37150;96.9923
153;65;0.169704;37215;97.162
154;68;0.177536;37283;97.3396
155;68;0.177536;37351;97.5171
156;73;0.190591;37424;97.7077
157;72;0.18798;37496;97.8957
158;90;0.234975;37586;98.1306
159;63;0.164482;37649;98.2951
160;57;0.148817;37706;98.4439
161;66;0.172315;37772;98.6163
162;44;0.114877;37816;98.7311
163;58;0.151428;37874;98.8826
164;44;0.114877;37918;98.9974
165;45;0.117487;37963;99.1149
166;35;0.091379;37998;99.2063
167;36;0.0939899;38034;99.3003
168;36;0.0939899;38070;99.3943
169;27;0.0704924;38097;99.4648
170;31;0.0809357;38128;99.5457
171;24;0.0626599;38152;99.6084
172;24;0.0626599;38176;99.671
173;15;0.0391624;38191;99.7102
174;21;0.0548274;38212;99.765
175;12;0.03133;38224;99.7964
176;16;0.0417733;38240;99.8381
177;7;0.0182758;38247;99.8564
178;10;0.0261083;38257;99.8825
179;5;0.0130541;38262;99.8956
180;10;0.0261083;38272;99.9217
181;3;0.00783249;38275;99.9295
182;3;0.00783249;38278;99.9373
183;2;0.00522166;38280;99.9426
184;2;0.00522166;38282;99.9478
185;1;0.00261083;38283;99.9504
186;2;0.00522166;38285;99.9556
187;1;0.00261083;38286;99.9582
188;1;0.00261083;38287;99.9608
189;1;0.00261083;38288;99.9634
256;14;0.0365516;38302;100


==> experiments/04_memory_keys/data.csv <==
nr_memory_keys;runtime_ms;runtime_m;runtime_h;disk_overhead_b;disk_overhead_gb;disk_io_gb
100000000;8291079;138;2;884696104960;884.696;1142.6
75000000;9458254;157;2;1218289762304;1218.29;1565.17
50000000;8863458;147;2;1143576952832;1143.58;1482.88
25000000;9594958;159;2;1507614326784;1507.61;1920.84
10000000;9618041;160;2;1686824927232;1686.82;2159.81
1000000;13720833;228;3;3125835120640;3125.84;3943.69


==> experiments/05_selectivities/data.csv <==
s_p	s_v	cost_rcas	cost_pv	cost_vp	normalized
0.1	0.1	12.0	12.0	12.0	0
0.1	0.2	189.0	69.0	447.0	-0.18253968253968253
0.1	0.3	1456.0	370.0	4738.0	-0.25137362637362637
0.1	0.4	6825.0	1371.0	25941.0	-0.27802197802197803
0.1	0.5	23436.0	3912.0	97656.0	-0.2917306707629288
0.1	0.6	65317.0	9337.0	289267.0	-0.30002143392991104
0.1	0.7	156864.0	19614.0	725502.0	-0.3055640554875561
0.1	0.8	337041.0	37455.0	1610313.0	-0.30952762423562713
0.1	0.9	664300.0	66436.0	3255076.0	-0.31250188167996384
0.1	1.0	1222221.0	111117.0	6111111.0	-0.31481581481581483
0.2	0.1	126.0	447.0	69.0	-0.3492063492063492
0.2	0.2	4095.0	4095.0	4095.0	0
0.2	0.3	37324.0	23359.0	46291.0	0.10897435897435898
0.2	0.4	187245.0	87423.0	259413.0	0.08039420896563754
0.2	0.5	666666.0	250047.0	988281.0	0.06434545144222563
0.2	0.6	1900171.0	597247.0	2948659.0	0.05410281141714
0.2	0.7	4633560.0	1254975.0	7431495.0	0.047004623963008293
0.2	0.8	10066329.0	2396799.0	16552521.0	0.041797161600093585
0.2	0.9	20007190.0	4251583.0	33547213.0	0.03781424055396658
0.2	1.0	37052631.0	7111167.0	63111111.0	0.03466953466953467
0.3	0.1	728.0	4738.0	370.0	-0.41804029304029305
0.3	0.2	27993.0	46291.0	23359.0	-0.2979242979242979
0.3	0.3	265720.0	265720.0	265720.0	0
0.3	0.4	1357265.0	995449.0	1492309.0	0.2282051282051282
0.3	0.5	4881696.0	2847838.0	5691406.0	0.21524858909651537
0.3	0.6	14005033.0	6802663.0	16992115.0	0.20684566746082125
0.3	0.7	34306448.0	14294596.0	42843844.0	0.2009589884819383
0.3	0.8	74779425.0	27300685.0	95457865.0	0.1966065790867521
0.3	0.9	149007880.0	48427834.0	193510954.0	0.19325808543406015
0.3	1.0	276517241.0	81000283.0	364111111.0	0.1906021906021906
0.4	0.1	2730.0	25941.0	1371.0	-0.44468864468864466
0.4	0.2	112347.0	259413.0	87423.0	-0.3550845979417408
0.4	0.3	1085812.0	1492309.0	995449.0	-0.3181318681318681
0.4	0.4	5592405.0	5592405.0	5592405.0	0
0.4	0.5	20210526.0	16000341.0	21332031.0	0.28965299933041866
0.4	0.6	58161775.0	38221141.0	63694771.0	0.28279514933678473
0.4	0.7	142782312.0	80315733.0	160610493.0	0.27796582242726675
0.4	0.8	311731497.0	153392469.0	357864009.0	0.2743817452541317
0.4	0.9	621937810.0	272098645.0	725483395.0	0.2716165243758199
0.4	1.0	1155282051.0	455112021.0	1365111111.0	0.2694183848030002
0.5	0.1	7812.0	97656.0	3912.0	-0.4583973374295955
0.5	0.2	333333.0	988281.0	250047.0	-0.3871821129885646
0.5	0.3	3254464.0	5691406.0	2847838.0	-0.35700148545770666
0.5	0.4	16842105.0	21332031.0	16000341.0	-0.342120603410926
0.5	0.5	61035156.0	61035156.0	61035156.0	0
0.5	0.6	175965517.0	145800781.0	182247667.0	0.3276354802986461
0.5	0.7	432533088.0	306378906.0	459556602.0	0.3235806210324511
0.5	0.8	945230769.0	585144531.0	1023971913.0	0.3205646520025043
0.5	0.9	1887219460.0	1037972656.0	2075874976.0	0.31823384304603924
0.5	1.0	3507653061.0	1736113281.0	3906111111.0	0.3163785951804385
0.6	0.1	18662.0	289267.0	9337.0	-0.4666881005965777
0.6	0.2	814359.0	2948659.0	597247.0	-0.4076673930387359
0.6	0.3	8002876.0	16992115.0	6802663.0	-0.382210250364789
0.6	0.4	41544125.0	63694771.0	38221141.0	-0.36955200338546174
0.6	0.5	150827586.0	182247667.0	145800781.0	-0.3620786148918182
0.6	0.6	435356467.0	435356467.0	435356467.0	0
0.6	0.7	1071030584.0	914840179.0	1097802427.0	0.3536755899501191
0.6	0.8	2342027961.0	1747229875.0	2446103113.0	0.35108150328114296
0.6	0.9	4678285150.0	3099367411.0	4958942401.0	0.34907451836615633
0.6	1.0	8698576271.0	5184004147.0	9331111111.0	0.34747563892350086
0.7	0.1	39216.0	725502.0	19614.0	-0.4722307221542228
0.7	0.2	1737585.0	7431495.0	1254975.0	-0.42186376794699926
0.7	0.3	17153224.0	42843844.0	14294596.0	-0.39987028730143787
0.7	0.4	89238945.0	160610493.0	80315733.0	-0.3888693110235338
0.7	0.5	324399816.0	459556602.0	306378906.0	-0.3823529112227932
0.7	0.6	937151761.0	1097802427.0	914840179.0	-0.3780536299488406
0.7	0.7	2306881200.0	2306881200.0	2306881200.0	0
0.7	0.8	5046705729.0	4405857009.0	5140157001.0	0.3727342053409691
0.7	0.9	10084435840.0	7815442678.0	10420561558.0	0.3709749023046503
0.7	1.0	18755637681.0	13072117647.0	19608111111.0	0.36957247820160916
0.8	0.1	74898.0	1610313.0	37455.0	-0.47619429090229376
0.8	0.2	3355443.0	16552521.0	2396799.0	-0.4322786926728287
0.8	0.3	33235300.0	95457865.0	27300685.0	-0.41292751548699635
0.8	0.4	173184165.0	357864009.0	153392469.0	-0.40320561971607394
0.8	0.5	630153846.0	1023971913.0	585144531.0	-0.39743275637252734
0.8	0.6	1821577303.0	2446103113.0	1747229875.0	-0.3936181499626975
0.8	0.7	4485960648.0	5140157001.0	4405857009.0	-0.3909115622052193
0.8	0.8	9817068105.0	9817068105.0	9817068105.0	0
0.8	0.9	19621699930.0	17414263369.0	19902000439.0	0.3873271165268281
0.8	1.0	36501063291.0	29127119433.0	37449111111.0	0.3860792155673194
0.9	0.1	132860.0	3255076.0	66436.0	-0.47916854834663053
0.9	0.2	6002157.0	33547213.0	4251583.0	-0.4402445347650827
0.9	0.3	59603152.0	193510954.0	48427834.0	-0.4229729964450723
0.9	0.4	310968905.0	725483395.0	272098645.0	-0.41426650322932124
0.9	0.5	1132331676.0	2075874976.0	1037972656.0	-0.4090868011548524
0.9	0.6	3274799605.0	4958942401.0	3099367411.0	-0.4056600594526172
0.9	0.7	8067548672.0	10420561558.0	7815442678.0	-0.4032266834594512
0.9	0.8	17659529937.0	19902000439.0	17414263369.0	-0.4014097707680981
0.9	0.9	35303692060.0	35303692060.0	35303692060.0	0
0.9	1.0	65683719101.0	59049007381.0	66430111111.0	0.39887799476840574
1.0	0.1	222222.0	6111111.0	111117.0	-0.48148248148248146
1.0	0.2	10105263.0	63111111.0	7111167.0	-0.4465339465339465
1.0	0.3	100551724.0	364111111.0	81000283.0	-0.43094068094068094
1.0	0.4	525128205.0	1365111111.0	455112021.0	-0.42305906152059997
1.0	0.5	1913265306.0	3906111111.0	1736113281.0	-0.41836304048285616
1.0	0.6	5535457627.0	9331111111.0	5184004147.0	-0.4152533361085499
1.0	0.7	13640463768.0	19608111111.0	13072117647.0	-0.4130436521807391
1.0	0.8	29864506329.0	37449111111.0	29127119433.0	-0.41139297844416806
1.0	0.9	59712471910.0	66430111111.0	59049007381.0	-0.4101131005240594
1.0	1.0	111111111111.0	111111111111.0	111111111111.0	0


==> experiments/05_selectivities/data1.csv <==
s_p	s_v	cost_rcas	cost_pv	cost_vp	normalized
0.1	0.1	12.0	12.0	12.0	0
0.1	0.2	126.0	69.0	447.0	-0.3492063492063492
0.1	0.3	728.0	370.0	4738.0	-0.41804029304029305
0.1	0.4	2730.0	1371.0	25941.0	-0.44468864468864466
0.1	0.5	7812.0	3912.0	97656.0	-0.4583973374295955
0.1	0.6	18662.0	9337.0	289267.0	-0.4666881005965777
0.1	0.7	39216.0	19614.0	725502.0	-0.4722307221542228
0.1	0.8	74898.0	37455.0	1610313.0	-0.47619429090229376
0.1	0.9	132860.0	66436.0	3255076.0	-0.47916854834663053
0.1	1.0	222222.0	111117.0	6111111.0	-0.48148248148248146
0.2	0.1	189.0	447.0	69.0	-0.18253968253968253
0.2	0.2	4095.0	4095.0	4095.0	0
0.2	0.3	27993.0	23359.0	46291.0	-0.2979242979242979
0.2	0.4	112347.0	87423.0	259413.0	-0.3550845979417408
0.2	0.5	333333.0	250047.0	988281.0	-0.3871821129885646
0.2	0.6	814359.0	597247.0	2948659.0	-0.4076673930387359
0.2	0.7	1737585.0	1254975.0	7431495.0	-0.42186376794699926
0.2	0.8	3355443.0	2396799.0	16552521.0	-0.4322786926728287
0.2	0.9	6002157.0	4251583.0	33547213.0	-0.4402445347650827
0.2	1.0	10105263.0	7111167.0	63111111.0	-0.4465339465339465
0.3	0.1	1456.0	4738.0	370.0	-0.25137362637362637
0.3	0.2	37324.0	46291.0	23359.0	0.10897435897435898
0.3	0.3	265720.0	265720.0	265720.0	0
0.3	0.4	1085812.0	995449.0	1492309.0	-0.3181318681318681
0.3	0.5	3254464.0	2847838.0	5691406.0	-0.35700148545770666
0.3	0.6	8002876.0	6802663.0	16992115.0	-0.382210250364789
0.3	0.7	17153224.0	14294596.0	42843844.0	-0.39987028730143787
0.3	0.8	33235300.0	27300685.0	95457865.0	-0.41292751548699635
0.3	0.9	59603152.0	48427834.0	193510954.0	-0.4229729964450723
0.3	1.0	100551724.0	81000283.0	364111111.0	-0.43094068094068094
0.4	0.1	6825.0	25941.0	1371.0	-0.27802197802197803
0.4	0.2	187245.0	259413.0	87423.0	0.08039420896563754
0.4	0.3	1357265.0	1492309.0	995449.0	0.2282051282051282
0.4	0.4	5592405.0	5592405.0	5592405.0	0
0.4	0.5	16842105.0	16000341.0	21332031.0	-0.342120603410926
0.4	0.6	41544125.0	38221141.0	63694771.0	-0.36955200338546174
0.4	0.7	89238945.0	80315733.0	160610493.0	-0.3888693110235338
0.4	0.8	173184165.0	153392469.0	357864009.0	-0.40320561971607394
0.4	0.9	310968905.0	272098645.0	725483395.0	-0.41426650322932124
0.4	1.0	525128205.0	455112021.0	1365111111.0	-0.42305906152059997
0.5	0.1	23436.0	97656.0	3912.0	-0.2917306707629288
0.5	0.2	666666.0	988281.0	250047.0	0.06434545144222563
0.5	0.3	4881696.0	5691406.0	2847838.0	0.21524858909651537
0.5	0.4	20210526.0	21332031.0	16000341.0	0.28965299933041866
0.5	0.5	61035156.0	61035156.0	61035156.0	0
0.5	0.6	150827586.0	145800781.0	182247667.0	-0.3620786148918182
0.5	0.7	324399816.0	306378906.0	459556602.0	-0.3823529112227932
0.5	0.8	630153846.0	585144531.0	1023971913.0	-0.39743275637252734
0.5	0.9	1132331676.0	1037972656.0	2075874976.0	-0.4090868011548524
0.5	1.0	1913265306.0	1736113281.0	3906111111.0	-0.41836304048285616
0.6	0.1	65317.0	289267.0	9337.0	-0.30002143392991104
0.6	0.2	1900171.0	2948659.0	597247.0	0.05410281141714
0.6	0.3	14005033.0	16992115.0	6802663.0	0.20684566746082125
0.6	0.4	58161775.0	63694771.0	38221141.0	0.28279514933678473
0.6	0.5	175965517.0	182247667.0	145800781.0	0.3276354802986461
0.6	0.6	435356467.0	435356467.0	435356467.0	0
0.6	0.7	937151761.0	914840179.0	1097802427.0	-0.3780536299488406
0.6	0.8	1821577303.0	1747229875.0	2446103113.0	-0.3936181499626975
0.6	0.9	3274799605.0	3099367411.0	4958942401.0	-0.4056600594526172
0.6	1.0	5535457627.0	5184004147.0	9331111111.0	-0.4152533361085499
0.7	0.1	156864.0	725502.0	19614.0	-0.3055640554875561
0.7	0.2	4633560.0	7431495.0	1254975.0	0.047004623963008293
0.7	0.3	34306448.0	42843844.0	14294596.0	0.2009589884819383
0.7	0.4	142782312.0	160610493.0	80315733.0	0.27796582242726675
0.7	0.5	432533088.0	459556602.0	306378906.0	0.3235806210324511
0.7	0.6	1071030584.0	1097802427.0	914840179.0	0.3536755899501191
0.7	0.7	2306881200.0	2306881200.0	2306881200.0	0
0.7	0.8	4485960648.0	4405857009.0	5140157001.0	-0.3909115622052193
0.7	0.9	8067548672.0	7815442678.0	10420561558.0	-0.4032266834594512
0.7	1.0	13640463768.0	13072117647.0	19608111111.0	-0.4130436521807391
0.8	0.1	337041.0	1610313.0	37455.0	-0.30952762423562713
0.8	0.2	10066329.0	16552521.0	2396799.0	0.041797161600093585
0.8	0.3	74779425.0	95457865.0	27300685.0	0.1966065790867521
0.8	0.4	311731497.0	357864009.0	153392469.0	0.2743817452541317
0.8	0.5	945230769.0	1023971913.0	585144531.0	0.3205646520025043
0.8	0.6	2342027961.0	2446103113.0	1747229875.0	0.35108150328114296
0.8	0.7	5046705729.0	5140157001.0	4405857009.0	0.3727342053409691
0.8	0.8	9817068105.0	9817068105.0	9817068105.0	0
0.8	0.9	17659529937.0	17414263369.0	19902000439.0	-0.4014097707680981
0.8	1.0	29864506329.0	29127119433.0	37449111111.0	-0.41139297844416806
0.9	0.1	664300.0	3255076.0	66436.0	-0.31250188167996384
0.9	0.2	20007190.0	33547213.0	4251583.0	0.03781424055396658
0.9	0.3	149007880.0	193510954.0	48427834.0	0.19325808543406015
0.9	0.4	621937810.0	725483395.0	272098645.0	0.2716165243758199
0.9	0.5	1887219460.0	2075874976.0	1037972656.0	0.31823384304603924
0.9	0.6	4678285150.0	4958942401.0	3099367411.0	0.34907451836615633
0.9	0.7	10084435840.0	10420561558.0	7815442678.0	0.3709749023046503
0.9	0.8	19621699930.0	19902000439.0	17414263369.0	0.3873271165268281
0.9	0.9	35303692060.0	35303692060.0	35303692060.0	0
0.9	1.0	59712471910.0	59049007381.0	66430111111.0	-0.4101131005240594
1.0	0.1	1222221.0	6111111.0	111117.0	-0.31481581481581483
1.0	0.2	37052631.0	63111111.0	7111167.0	0.03466953466953467
1.0	0.3	276517241.0	364111111.0	81000283.0	0.1906021906021906
1.0	0.4	1155282051.0	1365111111.0	455112021.0	0.2694183848030002
1.0	0.5	3507653061.0	3906111111.0	1736113281.0	0.3163785951804385
1.0	0.6	8698576271.0	9331111111.0	5184004147.0	0.34747563892350086
1.0	0.7	18755637681.0	19608111111.0	13072117647.0	0.36957247820160916
1.0	0.8	36501063291.0	37449111111.0	29127119433.0	0.3860792155673194
1.0	0.9	65683719101.0	66430111111.0	59049007381.0	0.39887799476840574
1.0	1.0	111111111111.0	111111111111.0	111111111111.0	0


==> experiments/05_selectivities/data_pv.csv <==
s_p	s_v	cost_rcas	cost_pv	cost_vp	normalized
0.1	0.1	12.0	12.0	12.0	0
0.1	0.2	126.0	69.0	447.0	-0.5
0.1	0.3	728.0	370.0	4738.0	-0.5
0.1	0.4	2730.0	1371.0	25941.0	-0.5
0.1	0.5	7812.0	3912.0	97656.0	-0.5
0.1	0.6	18662.0	9337.0	289267.0	-0.5
0.1	0.7	39216.0	19614.0	725502.0	-0.5
0.1	0.8	74898.0	37455.0	1610313.0	-0.5
0.1	0.9	132860.0	66436.0	3255076.0	-0.5
0.1	1.0	222222.0	111117.0	6111111.0	-0.5
0.2	0.1	189.0	447.0	69.0	0.5
0.2	0.2	4095.0	4095.0	4095.0	0
0.2	0.3	27993.0	23359.0	46291.0	-0.5
0.2	0.4	112347.0	87423.0	259413.0	-0.5
0.2	0.5	333333.0	250047.0	988281.0	-0.5
0.2	0.6	814359.0	597247.0	2948659.0	-0.5
0.2	0.7	1737585.0	1254975.0	7431495.0	-0.5
0.2	0.8	3355443.0	2396799.0	16552521.0	-0.5
0.2	0.9	6002157.0	4251583.0	33547213.0	-0.5
0.2	1.0	10105263.0	7111167.0	63111111.0	-0.5
0.3	0.1	1456.0	4738.0	370.0	0.5
0.3	0.2	37324.0	46291.0	23359.0	0.5
0.3	0.3	265720.0	265720.0	265720.0	0
0.3	0.4	1085812.0	995449.0	1492309.0	-0.5
0.3	0.5	3254464.0	2847838.0	5691406.0	-0.5
0.3	0.6	8002876.0	6802663.0	16992115.0	-0.5
0.3	0.7	17153224.0	14294596.0	42843844.0	-0.5
0.3	0.8	33235300.0	27300685.0	95457865.0	-0.5
0.3	0.9	59603152.0	48427834.0	193510954.0	-0.5
0.3	1.0	100551724.0	81000283.0	364111111.0	-0.5
0.4	0.1	6825.0	25941.0	1371.0	0.5
0.4	0.2	187245.0	259413.0	87423.0	0.5
0.4	0.3	1357265.0	1492309.0	995449.0	0.5
0.4	0.4	5592405.0	5592405.0	5592405.0	0
0.4	0.5	16842105.0	16000341.0	21332031.0	-0.5
0.4	0.6	41544125.0	38221141.0	63694771.0	-0.5
0.4	0.7	89238945.0	80315733.0	160610493.0	-0.5
0.4	0.8	173184165.0	153392469.0	357864009.0	-0.5
0.4	0.9	310968905.0	272098645.0	725483395.0	-0.5
0.4	1.0	525128205.0	455112021.0	1365111111.0	-0.5
0.5	0.1	23436.0	97656.0	3912.0	0.5
0.5	0.2	666666.0	988281.0	250047.0	0.5
0.5	0.3	4881696.0	5691406.0	2847838.0	0.5
0.5	0.4	20210526.0	21332031.0	16000341.0	0.5
0.5	0.5	61035156.0	61035156.0	61035156.0	0
0.5	0.6	150827586.0	145800781.0	182247667.0	-0.5
0.5	0.7	324399816.0	306378906.0	459556602.0	-0.5
0.5	0.8	630153846.0	585144531.0	1023971913.0	-0.5
0.5	0.9	1132331676.0	1037972656.0	2075874976.0	-0.5
0.5	1.0	1913265306.0	1736113281.0	3906111111.0	-0.5
0.6	0.1	65317.0	289267.0	9337.0	0.5
0.6	0.2	1900171.0	2948659.0	597247.0	0.5
0.6	0.3	14005033.0	16992115.0	6802663.0	0.5
0.6	0.4	58161775.0	63694771.0	38221141.0	0.5
0.6	0.5	175965517.0	182247667.0	145800781.0	0.5
0.6	0.6	435356467.0	435356467.0	435356467.0	0
0.6	0.7	937151761.0	914840179.0	1097802427.0	-0.5
0.6	0.8	1821577303.0	1747229875.0	2446103113.0	-0.5
0.6	0.9	3274799605.0	3099367411.0	4958942401.0	-0.5
0.6	1.0	5535457627.0	5184004147.0	9331111111.0	-0.5
0.7	0.1	156864.0	725502.0	19614.0	0.5
0.7	0.2	4633560.0	7431495.0	1254975.0	0.5
0.7	0.3	34306448.0	42843844.0	14294596.0	0.5
0.7	0.4	142782312.0	160610493.0	80315733.0	0.5
0.7	0.5	432533088.0	459556602.0	306378906.0	0.5
0.7	0.6	1071030584.0	1097802427.0	914840179.0	0.5
0.7	0.7	2306881200.0	2306881200.0	2306881200.0	0
0.7	0.8	4485960648.0	4405857009.0	5140157001.0	-0.5
0.7	0.9	8067548672.0	7815442678.0	10420561558.0	-0.5
0.7	1.0	13640463768.0	13072117647.0	19608111111.0	-0.5
0.8	0.1	337041.0	1610313.0	37455.0	0.5
0.8	0.2	10066329.0	16552521.0	2396799.0	0.5
0.8	0.3	74779425.0	95457865.0	27300685.0	0.5
0.8	0.4	311731497.0	357864009.0	153392469.0	0.5
0.8	0.5	945230769.0	1023971913.0	585144531.0	0.5
0.8	0.6	2342027961.0	2446103113.0	1747229875.0	0.5
0.8	0.7	5046705729.0	5140157001.0	4405857009.0	0.5
0.8	0.8	9817068105.0	9817068105.0	9817068105.0	0
0.8	0.9	17659529937.0	17414263369.0	19902000439.0	-0.5
0.8	1.0	29864506329.0	29127119433.0	37449111111.0	-0.5
0.9	0.1	664300.0	3255076.0	66436.0	0.5
0.9	0.2	20007190.0	33547213.0	4251583.0	0.5
0.9	0.3	149007880.0	193510954.0	48427834.0	0.5
0.9	0.4	621937810.0	725483395.0	272098645.0	0.5
0.9	0.5	1887219460.0	2075874976.0	1037972656.0	0.5
0.9	0.6	4678285150.0	4958942401.0	3099367411.0	0.5
0.9	0.7	10084435840.0	10420561558.0	7815442678.0	0.5
0.9	0.8	19621699930.0	19902000439.0	17414263369.0	0.5
0.9	0.9	35303692060.0	35303692060.0	35303692060.0	0
0.9	1.0	59712471910.0	59049007381.0	66430111111.0	-0.5
1.0	0.1	1222221.0	6111111.0	111117.0	0.5
1.0	0.2	37052631.0	63111111.0	7111167.0	0.5
1.0	0.3	276517241.0	364111111.0	81000283.0	0.5
1.0	0.4	1155282051.0	1365111111.0	455112021.0	0.5
1.0	0.5	3507653061.0	3906111111.0	1736113281.0	0.5
1.0	0.6	8698576271.0	9331111111.0	5184004147.0	0.5
1.0	0.7	18755637681.0	19608111111.0	13072117647.0	0.5
1.0	0.8	36501063291.0	37449111111.0	29127119433.0	0.5
1.0	0.9	65683719101.0	66430111111.0	59049007381.0	0.5
1.0	1.0	111111111111.0	111111111111.0	111111111111.0	0


==> experiments/05_selectivities/data_vp.csv <==
s_p	s_v	cost_rcas	cost_pv	cost_vp	normalized
0.1	0.1	12.0	12.0	12.0	0
0.1	0.2	126.0	69.0	447.0	0.5
0.1	0.3	728.0	370.0	4738.0	0.5
0.1	0.4	2730.0	1371.0	25941.0	0.5
0.1	0.5	7812.0	3912.0	97656.0	0.5
0.1	0.6	18662.0	9337.0	289267.0	0.5
0.1	0.7	39216.0	19614.0	725502.0	0.5
0.1	0.8	74898.0	37455.0	1610313.0	0.5
0.1	0.9	132860.0	66436.0	3255076.0	0.5
0.1	1.0	222222.0	111117.0	6111111.0	0.5
0.2	0.1	189.0	447.0	69.0	-0.5
0.2	0.2	4095.0	4095.0	4095.0	0
0.2	0.3	27993.0	23359.0	46291.0	0.5
0.2	0.4	112347.0	87423.0	259413.0	0.5
0.2	0.5	333333.0	250047.0	988281.0	0.5
0.2	0.6	814359.0	597247.0	2948659.0	0.5
0.2	0.7	1737585.0	1254975.0	7431495.0	0.5
0.2	0.8	3355443.0	2396799.0	16552521.0	0.5
0.2	0.9	6002157.0	4251583.0	33547213.0	0.5
0.2	1.0	10105263.0	7111167.0	63111111.0	0.5
0.3	0.1	1456.0	4738.0	370.0	-0.5
0.3	0.2	37324.0	46291.0	23359.0	-0.5
0.3	0.3	265720.0	265720.0	265720.0	0
0.3	0.4	1085812.0	995449.0	1492309.0	0.5
0.3	0.5	3254464.0	2847838.0	5691406.0	0.5
0.3	0.6	8002876.0	6802663.0	16992115.0	0.5
0.3	0.7	17153224.0	14294596.0	42843844.0	0.5
0.3	0.8	33235300.0	27300685.0	95457865.0	0.5
0.3	0.9	59603152.0	48427834.0	193510954.0	0.5
0.3	1.0	100551724.0	81000283.0	364111111.0	0.5
0.4	0.1	6825.0	25941.0	1371.0	-0.5
0.4	0.2	187245.0	259413.0	87423.0	-0.5
0.4	0.3	1357265.0	1492309.0	995449.0	-0.5
0.4	0.4	5592405.0	5592405.0	5592405.0	0
0.4	0.5	16842105.0	16000341.0	21332031.0	0.5
0.4	0.6	41544125.0	38221141.0	63694771.0	0.5
0.4	0.7	89238945.0	80315733.0	160610493.0	0.5
0.4	0.8	173184165.0	153392469.0	357864009.0	0.5
0.4	0.9	310968905.0	272098645.0	725483395.0	0.5
0.4	1.0	525128205.0	455112021.0	1365111111.0	0.5
0.5	0.1	23436.0	97656.0	3912.0	-0.5
0.5	0.2	666666.0	988281.0	250047.0	-0.5
0.5	0.3	4881696.0	5691406.0	2847838.0	-0.5
0.5	0.4	20210526.0	21332031.0	16000341.0	-0.5
0.5	0.5	61035156.0	61035156.0	61035156.0	0
0.5	0.6	150827586.0	145800781.0	182247667.0	0.5
0.5	0.7	324399816.0	306378906.0	459556602.0	0.5
0.5	0.8	630153846.0	585144531.0	1023971913.0	0.5
0.5	0.9	1132331676.0	1037972656.0	2075874976.0	0.5
0.5	1.0	1913265306.0	1736113281.0	3906111111.0	0.5
0.6	0.1	65317.0	289267.0	9337.0	-0.5
0.6	0.2	1900171.0	2948659.0	597247.0	-0.5
0.6	0.3	14005033.0	16992115.0	6802663.0	-0.5
0.6	0.4	58161775.0	63694771.0	38221141.0	-0.5
0.6	0.5	175965517.0	182247667.0	145800781.0	-0.5
0.6	0.6	435356467.0	435356467.0	435356467.0	0
0.6	0.7	937151761.0	914840179.0	1097802427.0	0.5
0.6	0.8	1821577303.0	1747229875.0	2446103113.0	0.5
0.6	0.9	3274799605.0	3099367411.0	4958942401.0	0.5
0.6	1.0	5535457627.0	5184004147.0	9331111111.0	0.5
0.7	0.1	156864.0	725502.0	19614.0	-0.5
0.7	0.2	4633560.0	7431495.0	1254975.0	-0.5
0.7	0.3	34306448.0	42843844.0	14294596.0	-0.5
0.7	0.4	142782312.0	160610493.0	80315733.0	-0.5
0.7	0.5	432533088.0	459556602.0	306378906.0	-0.5
0.7	0.6	1071030584.0	1097802427.0	914840179.0	-0.5
0.7	0.7	2306881200.0	2306881200.0	2306881200.0	0
0.7	0.8	4485960648.0	4405857009.0	5140157001.0	0.5
0.7	0.9	8067548672.0	7815442678.0	10420561558.0	0.5
0.7	1.0	13640463768.0	13072117647.0	19608111111.0	0.5
0.8	0.1	337041.0	1610313.0	37455.0	-0.5
0.8	0.2	10066329.0	16552521.0	2396799.0	-0.5
0.8	0.3	74779425.0	95457865.0	27300685.0	-0.5
0.8	0.4	311731497.0	357864009.0	153392469.0	-0.5
0.8	0.5	945230769.0	1023971913.0	585144531.0	-0.5
0.8	0.6	2342027961.0	2446103113.0	1747229875.0	-0.5
0.8	0.7	5046705729.0	5140157001.0	4405857009.0	-0.5
0.8	0.8	9817068105.0	9817068105.0	9817068105.0	0
0.8	0.9	17659529937.0	17414263369.0	19902000439.0	0.5
0.8	1.0	29864506329.0	29127119433.0	37449111111.0	0.5
0.9	0.1	664300.0	3255076.0	66436.0	-0.5
0.9	0.2	20007190.0	33547213.0	4251583.0	-0.5
0.9	0.3	149007880.0	193510954.0	48427834.0	-0.5
0.9	0.4	621937810.0	725483395.0	272098645.0	-0.5
0.9	0.5	1887219460.0	2075874976.0	1037972656.0	-0.5
0.9	0.6	4678285150.0	4958942401.0	3099367411.0	-0.5
0.9	0.7	10084435840.0	10420561558.0	7815442678.0	-0.5
0.9	0.8	19621699930.0	19902000439.0	17414263369.0	-0.5
0.9	0.9	35303692060.0	35303692060.0	35303692060.0	0
0.9	1.0	59712471910.0	59049007381.0	66430111111.0	0.5
1.0	0.1	1222221.0	6111111.0	111117.0	-0.5
1.0	0.2	37052631.0	63111111.0	7111167.0	-0.5
1.0	0.3	276517241.0	364111111.0	81000283.0	-0.5
1.0	0.4	1155282051.0	1365111111.0	455112021.0	-0.5
1.0	0.5	3507653061.0	3906111111.0	1736113281.0	-0.5
1.0	0.6	8698576271.0	9331111111.0	5184004147.0	-0.5
1.0	0.7	18755637681.0	19608111111.0	13072117647.0	-0.5
1.0	0.8	36501063291.0	37449111111.0	29127119433.0	-0.5
1.0	0.9	65683719101.0	66430111111.0	59049007381.0	-0.5
1.0	1.0	111111111111.0	111111111111.0	111111111111.0	0


==> experiments/06_memory_keys/data.csv <==
nr_memory_keys;runtime_ms;runtime_m;runtime_h;disk_io_bytes;disk_io_gb;disk_io_tb
1000000000;66940646;1115.677433;18.59462389;4.50753E+12;4507.532338;4.507532338
300000000;67301476;1121.691267;18.69485444;7.46281E+12;7462.810322;7.462810322
100000000;77234726;1287.245433;21.45409056;1.21497E+13;12149.74429;12.14974429
30000000;73652969;1227.549483;20.45915806;1.3635E+13;13634.98324;13.63498324
10000000;84038140;1400.635667;23.34392778;1.87661E+13;18766.14848;18.76614848


==> experiments/07_indexing/lucene.csv <==
nr_keys	runtime_ms	runtime_h	rchar	wchar	disk_io_tb
100000000	404699	0.112416389	8465756160	8413462528	0.016879219
1000000000	4309268	1.197018889	79984709632	81217753088	0.161202463
2000000000	8839692	2.45547	1.59907E+11	1.63125E+11	0.323032113
3000000000	13363502	3.712083889	2.39831E+11	2.44697E+11	0.484528632
4000000000	17889537	4.969315833	3.19756E+11	3.26627E+11	0.64638233
5000000000	22433540	6.231538889	3.27121E+11	3.34196E+11	0.661317218
6000000000	26982002	7.495000556	4.79599E+11	4.89776E+11	0.969375293
6891972832	31013408	8.614835556	5.50883E+11	5.62761E+11	1.113644245


==> experiments/07_indexing/rcas.csv <==
nr_keys	runtime_ms	runtime_h	disk_io_bytes	disk_io_tb
100000000	552078	0.153355	30037983206	0.030037983
1000000000	6996583	1.943495278	9.24535E+11	0.924534962
2000000000	15639140	4.344205556	2.37802E+12	2.378024259
3000000000	22484582	6.245717222	3.3026E+12	3.302595711
4000000000	36505785	10.14049583	5.8455E+12	5.845496476
5000000000	44566300	12.37952778	7.21452E+12	7.214519929
6000000000	51205243	14.22367861	8.22356E+12	8.223556666
6891972832	72717635	20.19934306	1.21497E+13	12.14974429


==> experiments/07_indexing/rcas1.csv <==
nr_keys	runtime_ms	runtime_h	disk_io_bytes	disk_io_tb
100000000	552078	0.153355	30037983206	0.030037983
1000000000	15639140	4.344205556	2.37802E+12	2.378024259
3000000000	36505785	10.14049583	5.8455E+12	5.845496476
5000000000	51205243	14.22367861	8.22356E+12	8.223556666
6891972832	72717635	20.19934306	1.21497E+13	12.14974429
#nr_keys	runtime_ms	runtime_h	disk_io_bytes	disk_io_tb
#100000000	552078	0.153355	30037983206	0.030037983
#1000000000	6996583	1.943495278	9.24535E+11	0.924534962
#2000000000	15639140	4.344205556	2.37802E+12	2.378024259
#3000000000	22484582	6.245717222	3.3026E+12	3.302595711
#4000000000	36505785	10.14049583	5.8455E+12	5.845496476
#5000000000	44566300	12.37952778	7.21452E+12	7.214519929
#6000000000	51205243	14.22367861	8.22356E+12	8.223556666
#6891972832	72717635	20.19934306	1.21497E+13	12.14974429


==> experiments/08_bulkloading/lucene.csv <==
nr_input_keys	runtime_ms	runtime_m	runtime_h	read_bytes	write_bytes	total_bytes	disk_io_tb
100000000	404699	6.744983333	0.1124163889	8.47E+09	8413462528	16,879,218,688.00	0.02
1000000000	4309268	71.82113333	1.197018889	8.00E+10	81217753088	161,202,462,720.00	0.16
3000000000	13363502	222.7250333	3.712083889	2.40E+11	244697169920	484,528,631,808.00	0.48
5000000000	22433540	373.8923333	6.231538889	4.00E+11	408585744384	808,467,505,152.00	0.81
6.89E+09	31013408	516.8901333	8.614835556	550882996224	5.63E+11	1,113,644,244,992.00	1.11


==> experiments/08_bulkloading/pv.csv <==
nr_keys	runtime_ms	runtime_h	index_size_b	index_size_gb	disk_io_b	disk_io_tb
99887918	146194	0.040609444	7337713664	7.337713664	31918995866	0.031918996
998859390	1607951	0.446653056	71613218816	71.61321882	3.1919E+11	0.319189959
2996513870	6417246	1.782568333	2.06163E+11	206.1630587	1.20693E+12	1.206925058
4994193029	11753253	3.2647925	3.33771E+11	333.7713746	1.52352E+12	1.523520946
6891972832	16324920	4.5347	4.5181E+11	451.8095176	2.10187E+12	2.101871395


==> experiments/08_bulkloading/rcas.csv <==
dataset_size_b	nr_input_keys	runtime_ms	runtime_m	runtime_h	disk_overhead_b	disk_overhead_gb	disk_io_gb	disk_io_tb
#797474816	9989517	11626	0	0.003229444	797491200	0.797491	1.45762	0.00145762
7974846464	99887918	117338	1	0.032593889	7974862848	7.97486	14.055	0.014055
79748497408	998859390	1410376	23	0.391771111	3.08961E+11	308.961	362.021	0.362021
2.39246E+11	2996513870	6216659	103	1.726849722	1.27373E+12	1273.73	1420.56	1.42056
3.98743E+11	4994193029	11698303	194	3.249528611	2.14781E+12	2147.81	2382.64	2.38264
0	6891972832	17032229	283	4.731174722	3.07079E+12	3070.79	3386.38	3.38638


==> experiments/08_bulkloading/vp.csv <==
nr_keys	runtime_ms	runtime_h	index_size_b	index_size_gb	disk_io_b	disk_io_tb
99887918	95615	0.026559722	7330914304	7.330914304	31918995866	0.031918996
998859390	1044718	0.290199444	71585783808	71.58578381	3.1919E+11	0.319189959
2996513870	5071836	1.408843333	2.06107E+11	206.1072957	9.23043E+11	0.923043242
4994193029	9397224	2.61034	3.33694E+11	333.693952	2.00814E+12	2.00814293
6891972832	13355419	3.709838611	4.51714E+11	451.7137531	2.75325E+12	2.753246634


==> experiments/09_mem_insertion/rcas.csv <==
nr_keys	runtime_ms	runtime_s
10000000	10705	10.705
20000000	24605	24.605
30000000	40163	40.163
40000000	56833	56.833
50000000	74369	74.369
60000000	92537	92.537
70000000	111256	111.256
80000000	130463	130.463
90000000	150057	150.057
100000000	169990	169.99


==> experiments/10_insertion/lucene.csv <==
nr_keys	runtime_ms	runtime_m
0	75	0.00125
100000000	404699	6.744983333
200000000	821025	13.68375
300000000	1232654	20.54423333
400000000	1647953	27.46588333
500000000	2059855	34.33091667
600000000	2543224	42.38706667


==> experiments/10_insertion/pv.csv <==
nr_keys	runtime_ms	runtime_m
1	1	0
100000000	4485870	74.7645
200000000	29037245	483.9540833333333
# 100000000	4568856	76.1476
# 200000000	29202002	486.70003333333335


==> experiments/10_insertion/rcas.csv <==
nr_keys	runtime_ms	runtime_m
1	1	0
99999999	177159	2.95265
100000000	486582	8.1097
199999999	663415	11.05691667
200000000	1133998	18.89996667
299999999	1306905	21.78175
300000000	1611624	26.8604
399999999	1780761	29.67935
400000000	2574603	42.91005
499999999	2745932	45.76553333
500000000	3044712	50.7452
599999999	3216877	53.61461667
600000000	3688106	61.46843333


==> experiments/10_insertion/vp.csv <==
nr_keys	runtime_ms	runtime_m
1	1	0
100000000	4485870	74.7645
200000000	29572927	490.1361666666666
# 100000000	4568856	76.1476
# 200000000	29572927	492.88211666666666


==> experiments/11_costmodel_bulk/model_bulk_keys.csv <==
nr_input_keys	disk_io_bytes	disk_io_tb
100000000	0	0
1000000000	3.2E+11	0.32
3000000000	9.6E+11	0.96
5000000000	1.6E+12	1.6
6891972832	2.20543E+12	2.205431316


==> experiments/11_costmodel_bulk/model_bulk_mem.csv <==
mem_keys	mem_keys_m	disk_overhead_b	disk_overhead_tb
100000000	100.0	2205431316480.0	2.20543131648
200000000	200.0	2205431316480.0	2.20543131648
400000000	400.0	2205431316480.0	2.20543131648
800000000	800.0	1102715658240.0	1.10271565824
1600000000	1600.0	1102715658240.0	1.10271565824


==> experiments/11_costmodel_bulk/real_bulk_keys.csv <==
dataset_size_b	nr_input_keys	runtime_ms	runtime_m	runtime_h	disk_overhead_b	disk_overhead_without_first_scan_b	disk_overhead_tb	disk_io_gb
797474816	9989517	11626	0	0	797491200	16384	1.6384E-08	1.45762
7974846464	99887918	117338	1	0	7974862848	16384	1.6384E-08	14.055
79748497408	998859390	1410376	23	0	3.08961E+11	2.29213E+11	0.229212733	362.021
2.39E+11	2996513870	6216659	103	1	1.27373E+12	1.03448E+12	1.034482876	1420.56
3.99E+11	4994193029	11698303	194	3	2.14781E+12	1.74907E+12	1.749070332	2382.64
5.50265E+11	6891972832	17032229	283	4	3.07079E+12	2.52052E+12	2.520522801	3386.38


==> experiments/11_costmodel_bulk/real_bulk_mem.csv <==
mem_size_b	mem_size_gb	mem_size_keys	mem_size_keys_m	input_size_b	disk_overhead_b	disk_overhead_without_first_scan_b	disk_overhead_tb	disk_io_b	disk_io_tb
8000000000	8	100000000	100	5.50265E+11	3.07079E+12	2.52052E+12	2.520522801	3.38638E+12	3.386377393
16000000000	16	200000000	200	5.50265E+11	2.96396E+12	2.4137E+12	2.413695091	3.27955E+12	3.279549683
32000000000	32	400000000	400	5.50265E+11	2.62643E+12	2.07617E+12	2.076169798	2.94202E+12	2.94202439
64000000000	64	800000000	800	5.50265E+11	2.13181E+12	1.58154E+12	1.581544964	2.4474E+12	2.447399556
1.28E+11	128	1600000000	1600	5.50265E+11	2.13181E+12	1.58154E+12	1.581544964	2.4474E+12	2.447399556


==> experiments/12_costmodel_insertion/model_insertion_keys.csv <==
nr_input_keys	disk_overhead_b	disk_overhead_tb
100000001	16000008192.0	0.016000008192
200000001	50718813007.089806	0.0507188130070898
300000001	96000016384.0	0.096000016384
400000001	148603417094.02612	0.14860341709402614
500000001	206797021233.7053	0.2067970212337053
600000001	269506095515.38153	0.2695060955153815


==> experiments/12_costmodel_insertion/model_insertion_mem.csv <==
mem_size_keys	disk_overhead_b	disk_overhead_tb
100000000	269506095515.38153	0.2695060955153815
200000000	192000016384.0	0.192000016384
300000000	152156413053.2438	0.15215641305324382
400000000	96000008192.0	0.096000008192
500000000	96000008192.0	0.096000008192
600000000	96000008192.0	0.096000008192


==> experiments/12_costmodel_insertion/real_insertion_keys.csv <==
nr_input_keys	disk_overhead_b	disk_overhead_tb
99999999	0	0
100000000	23951327232	0.023951327
199999999	23951327232	0.023951327
200000000	93802577920	0.093802578
299999999	93802577920	0.093802578
300000000	1.17756E+11	0.117755757
399999999	1.17756E+11	0.117755757
400000000	2.49471E+11	0.249470517
499999999	2.49471E+11	0.249470517
500000000	2.7342E+11	0.273420091
599999999	2.7342E+11	0.273420091
600000000	3.43269E+11	0.343268884


==> experiments/12_costmodel_insertion/real_insertion_mem.csv <==
mem_size_keys	disk_overhead_b	disk_overhead_tb
100000000	3.43269E+11	0.343268884
200000000	2.35506E+11	0.235505697
300000000	2.814E+11	0.281399656
400000000	1.11777E+11	0.111777169
500000000	1.27743E+11	0.127743148
600000000	1.43712E+11	0.143711683


==> experiments/13_calibration/h.csv <==
delta_h,rel_error
-2.000000,11.753900
-1.000000,3.457355
0.000000,2.391268
1.000000,5.917479
2.000000,24.727562


==> experiments/13_calibration/o.csv <==
delta_o,rel_error
-2.000000,295.682419
-1.000000,7.691153
0.000000,2.391268
1.000000,8.241657
2.000000,41.990678


==> experiments/13_calibration/sp.csv <==
delta_sp,rel_error
-0.200000,6.621792
-0.160000,4.693522
-0.120000,3.506727
-0.080000,2.740925
-0.040000,2.398354
0.000000,2.391268
0.040000,2.717161
0.080000,3.336355
0.120000,4.393800
0.160000,5.737132
0.200000,7.420935


==> experiments/13_calibration/sv.csv <==
delta_sv,rel_error
-0.200000,260.039089
-0.160000,31.298392
-0.120000,8.341638
-0.080000,3.987183
-0.040000,2.590000
0.000000,2.391268
0.040000,3.042945
0.080000,4.365615
0.120000,6.568984
0.160000,9.737439
0.200000,14.169643

